Koopman-based feedback design with stability guarantees

We present a method to design a state-feedback controller ensuring exponential stability for nonlinear systems using only measurement data. Our approach relies on Koopman-operator theory and uses robust control to explicitly account for approximation errors due to finitely many data samples. To simplify practical usage across various applications, we provide a tutorial-style exposition of the feedback design and its stability guarantees for single-input systems. Moreover, we extend this controller design to multi-input systems and more flexible nonlinear state-feedback controllers using gain-scheduling techniques to increase the guaranteed region of attraction. As the proposed controller design is framed as a semidefinite program, it allows for an efficient solution. Further, we enhance the geometry of the region of attraction through a heuristic algorithm that establishes a connection between the employed Koopman lifting and the dynamics of the system. Finally, we validate the proposed feedback design procedure by means of numerical examples.

==> data/exmp-cooked-up-eigenfunctions.dat <==
  -1.0000000e+01   0.0000000e+00  -1.1600000e+01   1.2200000e+01  -1.1600000e+01   1.2200000e+01
  -9.9000000e+00  -2.0000000e-01  -1.1500000e+01   1.2000000e+01  -1.1500000e+01   1.2000000e+01
  -9.9000000e+00  -3.0000000e-01  -1.1500000e+01   1.1900000e+01  -1.1500000e+01   1.1900000e+01
  -9.9000000e+00  -4.0000000e-01  -1.1500000e+01   1.1800000e+01  -1.1500000e+01   1.1800000e+01
  -9.8000000e+00  -6.0000000e-01  -1.1500000e+01   1.1700000e+01  -1.1500000e+01   1.1700000e+01
  -9.8000000e+00  -7.0000000e-01  -1.1500000e+01   1.1600000e+01  -1.1500000e+01   1.1600000e+01
  -9.8000000e+00  -8.0000000e-01  -1.1500000e+01   1.1500000e+01  -1.1500000e+01   1.1500000e+01
  -9.7000000e+00  -9.0000000e-01  -1.1500000e+01   1.1400000e+01  -1.1500000e+01   1.1400000e+01
  -9.7000000e+00  -1.0000000e+00  -1.1500000e+01   1.1300000e+01  -1.1500000e+01   1.1300000e+01
  -9.7000000e+00  -1.1000000e+00  -1.1500000e+01   1.1200000e+01  -1.1500000e+01   1.1200000e+01
  -9.7000000e+00  -1.2000000e+00  -1.1500000e+01   1.1100000e+01  -1.1500000e+01   1.1100000e+01
  -9.6000000e+00  -1.3000000e+00  -1.1500000e+01   1.1000000e+01  -1.1500000e+01   1.1000000e+01
  -9.6000000e+00  -1.4000000e+00  -1.1500000e+01   1.0900000e+01  -1.1500000e+01   1.0900000e+01
  -9.6000000e+00  -1.5000000e+00  -1.1500000e+01   1.0800000e+01  -1.1500000e+01   1.0800000e+01
  -9.6000000e+00  -1.6000000e+00  -1.1500000e+01   1.0700000e+01  -1.1500000e+01   1.0700000e+01
  -9.5000000e+00  -1.7000000e+00  -1.1500000e+01   1.0600000e+01  -1.1500000e+01   1.0600000e+01
  -9.5000000e+00  -1.8000000e+00  -1.1500000e+01   1.0500000e+01  -1.1500000e+01   1.0500000e+01
  -9.5000000e+00  -1.9000000e+00  -1.1500000e+01   1.0400000e+01  -1.1500000e+01   1.0400000e+01
  -9.5000000e+00  -2.0000000e+00  -1.1500000e+01   1.0300000e+01  -1.1500000e+01   1.0300000e+01
  -9.4000000e+00  -2.2000000e+00  -1.1400000e+01   1.0100000e+01  -1.1400000e+01   1.0100000e+01
  -9.4000000e+00  -2.3000000e+00  -1.1400000e+01   1.0000000e+01  -1.1400000e+01   1.0000000e+01
  -9.4000000e+00  -2.4000000e+00  -1.1400000e+01   9.9000000e+00  -1.1400000e+01   9.9000000e+00
  -9.3000000e+00  -2.5000000e+00  -1.1400000e+01   9.8000000e+00  -1.1400000e+01   9.8000000e+00
  -9.3000000e+00  -2.6000000e+00  -1.1400000e+01   9.7000000e+00  -1.1400000e+01   9.7000000e+00
  -9.3000000e+00  -2.7000000e+00  -1.1400000e+01   9.6000000e+00  -1.1400000e+01   9.6000000e+00
  -9.3000000e+00  -2.8000000e+00  -1.1400000e+01   9.5000000e+00  -1.1400000e+01   9.5000000e+00
  -9.2000000e+00  -3.0000000e+00  -1.1400000e+01   9.4000000e+00  -1.1400000e+01   9.4000000e+00
  -9.2000000e+00  -3.1000000e+00  -1.1400000e+01   9.3000000e+00  -1.1400000e+01   9.3000000e+00
  -9.1000000e+00  -3.2000000e+00  -1.1400000e+01   9.2000000e+00  -1.1400000e+01   9.2000000e+00
  -9.1000000e+00  -3.3000000e+00  -1.1400000e+01   9.1000000e+00  -1.1400000e+01   9.1000000e+00
  -9.1000000e+00  -3.4000000e+00  -1.1400000e+01   9.0000000e+00  -1.1400000e+01   9.0000000e+00
  -9.1000000e+00  -3.5000000e+00  -1.1300000e+01   8.8000000e+00  -1.1300000e+01   8.8000000e+00
  -9.0000000e+00  -3.7000000e+00  -1.1300000e+01   8.7000000e+00  -1.1300000e+01   8.7000000e+00
  -9.0000000e+00  -3.8000000e+00  -1.1300000e+01   8.6000000e+00  -1.1300000e+01   8.6000000e+00
  -8.9000000e+00  -4.0000000e+00  -1.1300000e+01   8.5000000e+00  -1.1300000e+01   8.5000000e+00
  -8.9000000e+00  -4.1000000e+00  -1.1300000e+01   8.4000000e+00  -1.1300000e+01   8.4000000e+00
  -8.9000000e+00  -4.2000000e+00  -1.1300000e+01   8.3000000e+00  -1.1300000e+01   8.3000000e+00
  -8.8000000e+00  -4.4000000e+00  -1.1300000e+01   8.2000000e+00  -1.1300000e+01   8.2000000e+00
  -8.8000000e+00  -4.5000000e+00  -1.1300000e+01   8.1000000e+00  -1.1300000e+01   8.1000000e+00
  -8.7000000e+00  -4.7000000e+00  -1.1300000e+01   8.0000000e+00  -1.1300000e+01   8.0000000e+00
  -8.7000000e+00  -4.8000000e+00  -1.1200000e+01   7.9000000e+00  -1.1200000e+01   7.9000000e+00
  -8.6000000e+00  -4.9000000e+00  -1.1200000e+01   7.8000000e+00  -1.1200000e+01   7.8000000e+00
  -8.6000000e+00  -5.0000000e+00  -1.1200000e+01   7.7000000e+00  -1.1200000e+01   7.7000000e+00
  -8.6000000e+00  -5.1000000e+00  -1.1200000e+01   7.6000000e+00  -1.1200000e+01   7.6000000e+00
  -8.5000000e+00  -5.3000000e+00  -1.1200000e+01   7.5000000e+00  -1.1200000e+01   7.5000000e+00
  -8.5000000e+00  -5.4000000e+00  -1.1200000e+01   7.4000000e+00  -1.1200000e+01   7.4000000e+00
  -8.4000000e+00  -5.5000000e+00  -1.1200000e+01   7.3000000e+00  -1.1200000e+01   7.3000000e+00
  -8.4000000e+00  -5.6000000e+00  -1.1200000e+01   7.2000000e+00  -1.1200000e+01   7.2000000e+00
  -8.4000000e+00  -5.7000000e+00  -1.1200000e+01   7.1000000e+00  -1.1200000e+01   7.1000000e+00
  -8.3000000e+00  -5.9000000e+00  -1.1100000e+01   6.9000000e+00  -1.1100000e+01   6.9000000e+00
  -8.3000000e+00  -6.0000000e+00  -1.1100000e+01   6.8000000e+00  -1.1100000e+01   6.8000000e+00
  -8.2000000e+00  -6.2000000e+00  -1.1100000e+01   6.7000000e+00  -1.1100000e+01   6.7000000e+00
  -8.2000000e+00  -6.3000000e+00  -1.1100000e+01   6.6000000e+00  -1.1100000e+01   6.6000000e+00
  -8.1000000e+00  -6.4000000e+00  -1.1100000e+01   6.5000000e+00  -1.1100000e+01   6.5000000e+00
  -8.1000000e+00  -6.5000000e+00  -1.1100000e+01   6.4000000e+00  -1.1100000e+01   6.4000000e+00
  -8.1000000e+00  -6.6000000e+00  -1.1100000e+01   6.3000000e+00  -1.1100000e+01   6.3000000e+00
  -8.0000000e+00  -6.8000000e+00  -1.1000000e+01   6.1000000e+00  -1.1000000e+01   6.1000000e+00
  -8.0000000e+00  -6.9000000e+00  -1.1000000e+01   6.0000000e+00  -1.1000000e+01   6.0000000e+00
  -7.9000000e+00  -7.0000000e+00  -1.1000000e+01   5.9000000e+00  -1.1000000e+01   5.9000000e+00
  -7.9000000e+00  -7.1000000e+00  -1.1000000e+01   5.8000000e+00  -1.1000000e+01   5.8000000e+00
  -7.8000000e+00  -7.3000000e+00  -1.1000000e+01   5.7000000e+00  -1.1000000e+01   5.7000000e+00
  -7.8000000e+00  -7.4000000e+00  -1.1000000e+01   5.6000000e+00  -1.1000000e+01   5.6000000e+00
  -7.7000000e+00  -7.5000000e+00  -1.0900000e+01   5.4000000e+00  -1.0900000e+01   5.4000000e+00
  -7.7000000e+00  -7.6000000e+00  -1.0900000e+01   5.3000000e+00  -1.0900000e+01   5.3000000e+00
  -7.6000000e+00  -7.8000000e+00  -1.0900000e+01   5.2000000e+00  -1.0900000e+01   5.2000000e+00
  -7.6000000e+00  -7.9000000e+00  -1.0900000e+01   5.1000000e+00  -1.0900000e+01   5.1000000e+00
  -7.5000000e+00  -8.0000000e+00  -1.0900000e+01   5.0000000e+00  -1.0900000e+01   5.0000000e+00
  -7.5000000e+00  -8.1000000e+00  -1.0900000e+01   4.9000000e+00  -1.0900000e+01   4.9000000e+00
  -7.4000000e+00  -8.3000000e+00  -1.0800000e+01   4.7000000e+00  -1.0800000e+01   4.7000000e+00
  -7.4000000e+00  -8.4000000e+00  -1.0800000e+01   4.6000000e+00  -1.0800000e+01   4.6000000e+00
  -7.3000000e+00  -8.5000000e+00  -1.0800000e+01   4.5000000e+00  -1.0800000e+01   4.5000000e+00
  -7.3000000e+00  -8.6000000e+00  -1.0800000e+01   4.4000000e+00  -1.0800000e+01   4.4000000e+00
  -7.2000000e+00  -8.8000000e+00  -1.0800000e+01   4.3000000e+00  -1.0800000e+01   4.3000000e+00
  -7.1000000e+00  -8.9000000e+00  -1.0700000e+01   4.1000000e+00  -1.0700000e+01   4.1000000e+00
  -7.1000000e+00  -9.0000000e+00  -1.0700000e+01   4.0000000e+00  -1.0700000e+01   4.0000000e+00
  -7.0000000e+00  -9.2000000e+00  -1.0700000e+01   3.9000000e+00  -1.0700000e+01   3.9000000e+00
  -6.9000000e+00  -9.4000000e+00  -1.0700000e+01   3.8000000e+00  -1.0700000e+01   3.8000000e+00
  -6.9000000e+00  -9.5000000e+00  -1.0700000e+01   3.7000000e+00  -1.0700000e+01   3.7000000e+00
  -6.8000000e+00  -9.7000000e+00  -1.0700000e+01   3.6000000e+00  -1.0700000e+01   3.6000000e+00
  -6.7000000e+00  -9.9000000e+00  -1.0600000e+01   3.4000000e+00  -1.0600000e+01   3.4000000e+00
  -6.6000000e+00  -1.0000000e+01  -1.0600000e+01   3.3000000e+00  -1.0600000e+01   3.3000000e+00
  -6.6000000e+00  -1.0100000e+01  -1.0600000e+01   3.2000000e+00  -1.0600000e+01   3.2000000e+00
  -6.5000000e+00  -1.0300000e+01  -1.0600000e+01   3.1000000e+00  -1.0600000e+01   3.1000000e+00
  -6.4000000e+00  -1.0400000e+01  -1.0500000e+01   2.9000000e+00  -1.0500000e+01   2.9000000e+00
  -6.3000000e+00  -1.0500000e+01  -1.0500000e+01   2.8000000e+00  -1.0500000e+01   2.8000000e+00
  -6.3000000e+00  -1.0600000e+01  -1.0500000e+01   2.7000000e+00  -1.0500000e+01   2.7000000e+00
  -6.2000000e+00  -1.0800000e+01  -1.0500000e+01   2.6000000e+00  -1.0500000e+01   2.6000000e+00
  -6.1000000e+00  -1.0900000e+01  -1.0500000e+01   2.5000000e+00  -1.0500000e+01   2.5000000e+00
  -6.1000000e+00  -1.1000000e+01  -1.0400000e+01   2.3000000e+00  -1.0400000e+01   2.3000000e+00
  -6.0000000e+00  -1.1200000e+01  -1.0400000e+01   2.2000000e+00  -1.0400000e+01   2.2000000e+00
  -5.9000000e+00  -1.1300000e+01  -1.0400000e+01   2.1000000e+00  -1.0400000e+01   2.1000000e+00
  -5.8000000e+00  -1.1400000e+01  -1.0400000e+01   2.0000000e+00  -1.0400000e+01   2.0000000e+00
  -5.8000000e+00  -1.1500000e+01  -1.0300000e+01   1.9000000e+00  -1.0300000e+01   1.9000000e+00
  -5.7000000e+00  -1.1600000e+01  -1.0300000e+01   1.8000000e+00  -1.0300000e+01   1.8000000e+00
  -5.6000000e+00  -1.1800000e+01  -1.0300000e+01   1.7000000e+00  -1.0300000e+01   1.7000000e+00
  -5.5000000e+00  -1.1900000e+01  -1.0300000e+01   1.6000000e+00  -1.0300000e+01   1.6000000e+00
  -5.4000000e+00  -1.2100000e+01  -1.0300000e+01   1.5000000e+00  -1.0300000e+01   1.5000000e+00
  -5.3000000e+00  -1.2200000e+01  -1.0200000e+01   1.3000000e+00  -1.0200000e+01   1.3000000e+00
  -5.2000000e+00  -1.2300000e+01  -1.0200000e+01   1.2000000e+00  -1.0200000e+01   1.2000000e+00
  -5.2000000e+00  -1.2400000e+01  -1.0200000e+01   1.1000000e+00  -1.0200000e+01   1.1000000e+00
  -5.1000000e+00  -1.2500000e+01  -1.0200000e+01   1.0000000e+00  -1.0200000e+01   1.0000000e+00
  -5.0000000e+00  -1.2700000e+01  -1.0100000e+01   9.0000000e-01  -1.0100000e+01   9.0000000e-01
  -4.9000000e+00  -1.2800000e+01  -1.0100000e+01   8.0000000e-01  -1.0100000e+01   8.0000000e-01
  -4.8000000e+00  -1.2900000e+01  -1.0100000e+01   7.0000000e-01  -1.0100000e+01   7.0000000e-01
  -4.7000000e+00  -1.3000000e+01  -1.0100000e+01   6.0000000e-01  -1.0100000e+01   6.0000000e-01
  -4.6000000e+00  -1.3200000e+01  -1.0100000e+01   5.0000000e-01  -1.0100000e+01   5.0000000e-01
  -4.5000000e+00  -1.3300000e+01  -1.0000000e+01   4.0000000e-01  -1.0000000e+01   4.0000000e-01
  -4.4000000e+00  -1.3400000e+01  -1.0000000e+01   3.0000000e-01  -1.0000000e+01   3.0000000e-01
  -4.3000000e+00  -1.3500000e+01  -1.0000000e+01   2.0000000e-01  -1.0000000e+01   2.0000000e-01
  -4.2000000e+00  -1.3600000e+01  -1.0000000e+01   1.0000000e-01  -1.0000000e+01   1.0000000e-01
  -4.1000000e+00  -1.3700000e+01  -9.9000000e+00  -1.0000000e-01  -9.9000000e+00  -1.0000000e-01
  -4.0000000e+00  -1.3800000e+01  -9.9000000e+00  -2.0000000e-01  -9.9000000e+00  -2.0000000e-01
  -3.9000000e+00  -1.3900000e+01  -9.9000000e+00  -3.0000000e-01  -9.9000000e+00  -3.0000000e-01
  -3.8000000e+00  -1.4000000e+01  -9.9000000e+00  -4.0000000e-01  -9.9000000e+00  -4.0000000e-01
  -3.7000000e+00  -1.4100000e+01  -9.8000000e+00  -6.0000000e-01  -9.8000000e+00  -6.0000000e-01
  -3.6000000e+00  -1.4200000e+01  -9.8000000e+00  -7.0000000e-01  -9.8000000e+00  -7.0000000e-01
  -3.5000000e+00  -1.4300000e+01  -9.8000000e+00  -8.0000000e-01  -9.8000000e+00  -8.0000000e-01
  -3.4000000e+00  -1.4400000e+01  -9.7000000e+00  -9.0000000e-01  -9.7000000e+00  -9.0000000e-01
  -3.3000000e+00  -1.4500000e+01  -9.7000000e+00  -1.0000000e+00  -9.7000000e+00  -1.0000000e+00
  -3.2000000e+00  -1.4500000e+01  -9.7000000e+00  -1.1000000e+00  -9.7000000e+00  -1.1000000e+00
  -3.1000000e+00  -1.4600000e+01  -9.7000000e+00  -1.2000000e+00  -9.7000000e+00  -1.2000000e+00
  -3.0000000e+00  -1.4700000e+01  -9.6000000e+00  -1.3000000e+00  -9.6000000e+00  -1.3000000e+00
  -2.9000000e+00  -1.4800000e+01  -9.6000000e+00  -1.4000000e+00  -9.6000000e+00  -1.4000000e+00
  -2.8000000e+00  -1.4800000e+01  -9.6000000e+00  -1.5000000e+00  -9.6000000e+00  -1.5000000e+00
  -2.7000000e+00  -1.4900000e+01  -9.6000000e+00  -1.6000000e+00  -9.6000000e+00  -1.6000000e+00
  -2.6000000e+00  -1.5000000e+01  -9.5000000e+00  -1.7000000e+00  -9.5000000e+00  -1.7000000e+00
  -2.4000000e+00  -1.5100000e+01  -9.5000000e+00  -1.8000000e+00  -9.5000000e+00  -1.8000000e+00
  -2.2000000e+00  -1.5200000e+01  -9.5000000e+00  -1.9000000e+00  -9.5000000e+00  -1.9000000e+00
  -2.0000000e+00  -1.5300000e+01  -9.5000000e+00  -2.0000000e+00  -9.5000000e+00  -2.0000000e+00
  -1.8000000e+00  -1.5400000e+01  -9.4000000e+00  -2.2000000e+00  -9.4000000e+00  -2.2000000e+00
  -1.7000000e+00  -1.5400000e+01  -9.4000000e+00  -2.3000000e+00  -9.4000000e+00  -2.3000000e+00
  -1.6000000e+00  -1.5500000e+01  -9.4000000e+00  -2.4000000e+00  -9.4000000e+00  -2.4000000e+00
  -1.5000000e+00  -1.5500000e+01  -9.3000000e+00  -2.5000000e+00  -9.3000000e+00  -2.5000000e+00
  -1.3000000e+00  -1.5600000e+01  -9.3000000e+00  -2.6000000e+00  -9.3000000e+00  -2.6000000e+00
  -1.2000000e+00  -1.5600000e+01  -9.3000000e+00  -2.7000000e+00  -9.3000000e+00  -2.7000000e+00
  -1.1000000e+00  -1.5600000e+01  -9.3000000e+00  -2.8000000e+00  -9.3000000e+00  -2.8000000e+00
  -9.0000000e-01  -1.5700000e+01  -9.2000000e+00  -3.0000000e+00  -9.2000000e+00  -3.0000000e+00
  -8.0000000e-01  -1.5700000e+01  -9.2000000e+00  -3.1000000e+00  -9.2000000e+00  -3.1000000e+00
  -7.0000000e-01  -1.5700000e+01  -9.1000000e+00  -3.2000000e+00  -9.1000000e+00  -3.2000000e+00
  -6.0000000e-01  -1.5700000e+01  -9.1000000e+00  -3.3000000e+00  -9.1000000e+00  -3.3000000e+00
  -5.0000000e-01  -1.5700000e+01  -9.1000000e+00  -3.4000000e+00  -9.1000000e+00  -3.4000000e+00
  -4.0000000e-01  -1.5700000e+01  -9.1000000e+00  -3.5000000e+00  -9.1000000e+00  -3.5000000e+00
  -3.0000000e-01  -1.5800000e+01  -9.0000000e+00  -3.7000000e+00  -9.0000000e+00  -3.7000000e+00
  -2.0000000e-01  -1.5800000e+01  -9.0000000e+00  -3.8000000e+00  -9.0000000e+00  -3.8000000e+00
  -1.0000000e-01  -1.5800000e+01  -8.9000000e+00  -4.0000000e+00  -8.9000000e+00  -4.0000000e+00
   0.0000000e+00  -1.5800000e+01  -8.9000000e+00  -4.1000000e+00  -8.9000000e+00  -4.1000000e+00
   1.0000000e-01  -1.5800000e+01  -8.9000000e+00  -4.2000000e+00  -8.9000000e+00  -4.2000000e+00
   2.0000000e-01  -1.5800000e+01  -8.8000000e+00  -4.4000000e+00  -8.8000000e+00  -4.4000000e+00
   3.0000000e-01  -1.5800000e+01  -8.8000000e+00  -4.5000000e+00  -8.8000000e+00  -4.5000000e+00
   4.0000000e-01  -1.5700000e+01  -8.7000000e+00  -4.7000000e+00  -8.7000000e+00  -4.7000000e+00
   5.0000000e-01  -1.5700000e+01  -8.7000000e+00  -4.8000000e+00  -8.7000000e+00  -4.8000000e+00
   6.0000000e-01  -1.5700000e+01  -8.6000000e+00  -5.0000000e+00  -8.6000000e+00  -5.0000000e+00
   7.0000000e-01  -1.5700000e+01  -8.6000000e+00  -5.1000000e+00  -8.6000000e+00  -5.1000000e+00
   8.0000000e-01  -1.5700000e+01  -8.5000000e+00  -5.3000000e+00  -8.5000000e+00  -5.3000000e+00
   9.0000000e-01  -1.5700000e+01  -8.5000000e+00  -5.4000000e+00  -8.5000000e+00  -5.4000000e+00
   1.0000000e+00  -1.5600000e+01  -8.4000000e+00  -5.5000000e+00  -8.4000000e+00  -5.5000000e+00
   1.1000000e+00  -1.5600000e+01  -8.4000000e+00  -5.6000000e+00  -8.4000000e+00  -5.6000000e+00
   1.2000000e+00  -1.5600000e+01  -8.4000000e+00  -5.7000000e+00  -8.4000000e+00  -5.7000000e+00
   1.3000000e+00  -1.5600000e+01  -8.3000000e+00  -5.9000000e+00  -8.3000000e+00  -5.9000000e+00
   1.5000000e+00  -1.5500000e+01  -8.3000000e+00  -6.0000000e+00  -8.3000000e+00  -6.0000000e+00
   1.6000000e+00  -1.5500000e+01  -8.2000000e+00  -6.2000000e+00  -8.2000000e+00  -6.2000000e+00
   1.7000000e+00  -1.5400000e+01  -8.2000000e+00  -6.3000000e+00  -8.2000000e+00  -6.3000000e+00
   1.8000000e+00  -1.5400000e+01  -8.1000000e+00  -6.5000000e+00  -8.1000000e+00  -6.5000000e+00
   2.0000000e+00  -1.5300000e+01  -8.1000000e+00  -6.6000000e+00  -8.1000000e+00  -6.6000000e+00
   2.2000000e+00  -1.5200000e+01  -8.0000000e+00  -6.8000000e+00  -8.0000000e+00  -6.8000000e+00
   2.4000000e+00  -1.5100000e+01  -8.0000000e+00  -6.9000000e+00  -8.0000000e+00  -6.9000000e+00
   2.6000000e+00  -1.5000000e+01  -7.9000000e+00  -7.0000000e+00  -7.9000000e+00  -7.0000000e+00
   2.7000000e+00  -1.4900000e+01  -7.9000000e+00  -7.1000000e+00  -7.9000000e+00  -7.1000000e+00
   2.8000000e+00  -1.4800000e+01  -7.8000000e+00  -7.3000000e+00  -7.8000000e+00  -7.3000000e+00
   2.9000000e+00  -1.4800000e+01  -7.8000000e+00  -7.4000000e+00  -7.8000000e+00  -7.4000000e+00
   3.0000000e+00  -1.4700000e+01  -7.7000000e+00  -7.5000000e+00  -7.7000000e+00  -7.5000000e+00
   3.1000000e+00  -1.4600000e+01  -7.7000000e+00  -7.6000000e+00  -7.7000000e+00  -7.6000000e+00
   3.2000000e+00  -1.4500000e+01  -7.6000000e+00  -7.8000000e+00  -7.6000000e+00  -7.8000000e+00
   3.3000000e+00  -1.4500000e+01  -7.6000000e+00  -7.9000000e+00  -7.6000000e+00  -7.9000000e+00
   3.4000000e+00  -1.4400000e+01  -7.5000000e+00  -8.0000000e+00  -7.5000000e+00  -8.0000000e+00
   3.5000000e+00  -1.4300000e+01  -7.5000000e+00  -8.1000000e+00  -7.5000000e+00  -8.1000000e+00
   3.6000000e+00  -1.4200000e+01  -7.4000000e+00  -8.3000000e+00  -7.4000000e+00  -8.3000000e+00
   3.7000000e+00  -1.4100000e+01  -7.4000000e+00  -8.4000000e+00  -7.4000000e+00  -8.4000000e+00
   3.8000000e+00  -1.4000000e+01  -7.3000000e+00  -8.5000000e+00  -7.3000000e+00  -8.5000000e+00
   3.9000000e+00  -1.3900000e+01  -7.3000000e+00  -8.6000000e+00  -7.3000000e+00  -8.6000000e+00
   4.0000000e+00  -1.3800000e+01  -7.2000000e+00  -8.8000000e+00  -7.2000000e+00  -8.8000000e+00
   4.1000000e+00  -1.3700000e+01  -7.1000000e+00  -9.0000000e+00  -7.1000000e+00  -9.0000000e+00
   4.2000000e+00  -1.3600000e+01  -7.0000000e+00  -9.2000000e+00  -7.0000000e+00  -9.2000000e+00
   4.3000000e+00  -1.3500000e+01  -6.9000000e+00  -9.4000000e+00  -6.9000000e+00  -9.4000000e+00
   4.4000000e+00  -1.3400000e+01  -6.9000000e+00  -9.5000000e+00  -6.9000000e+00  -9.5000000e+00
   4.5000000e+00  -1.3300000e+01  -6.8000000e+00  -9.7000000e+00  -6.8000000e+00  -9.7000000e+00
   4.6000000e+00  -1.3200000e+01  -6.7000000e+00  -9.9000000e+00  -6.7000000e+00  -9.9000000e+00
   4.7000000e+00  -1.3000000e+01  -6.6000000e+00  -1.0000000e+01  -6.6000000e+00  -1.0000000e+01
   4.8000000e+00  -1.2900000e+01  -6.6000000e+00  -1.0100000e+01  -6.6000000e+00  -1.0100000e+01
   4.9000000e+00  -1.2800000e+01  -6.5000000e+00  -1.0300000e+01  -6.5000000e+00  -1.0300000e+01
   5.0000000e+00  -1.2700000e+01  -6.4000000e+00  -1.0400000e+01  -6.4000000e+00  -1.0400000e+01
   5.1000000e+00  -1.2500000e+01  -6.3000000e+00  -1.0500000e+01  -6.3000000e+00  -1.0500000e+01
   5.2000000e+00  -1.2400000e+01  -6.3000000e+00  -1.0600000e+01  -6.3000000e+00  -1.0600000e+01
   5.2000000e+00  -1.2300000e+01  -6.2000000e+00  -1.0800000e+01  -6.2000000e+00  -1.0800000e+01
   5.3000000e+00  -1.2200000e+01  -6.1000000e+00  -1.0900000e+01  -6.1000000e+00  -1.0900000e+01
   5.4000000e+00  -1.2100000e+01  -6.1000000e+00  -1.1000000e+01  -6.1000000e+00  -1.1000000e+01
   5.5000000e+00  -1.1900000e+01  -6.0000000e+00  -1.1100000e+01  -6.0000000e+00  -1.1100000e+01
   5.6000000e+00  -1.1800000e+01  -5.9000000e+00  -1.1300000e+01  -5.9000000e+00  -1.1300000e+01
   5.7000000e+00  -1.1600000e+01  -5.8000000e+00  -1.1400000e+01  -5.8000000e+00  -1.1400000e+01
   5.8000000e+00  -1.1500000e+01  -5.8000000e+00  -1.1500000e+01  -5.8000000e+00  -1.1500000e+01
   5.8000000e+00  -1.1400000e+01  -5.7000000e+00  -1.1600000e+01  -5.7000000e+00  -1.1600000e+01
   5.9000000e+00  -1.1300000e+01  -5.6000000e+00  -1.1800000e+01  -5.6000000e+00  -1.1800000e+01
   6.0000000e+00  -1.1200000e+01  -5.5000000e+00  -1.1900000e+01  -5.5000000e+00  -1.1900000e+01
   6.1000000e+00  -1.1000000e+01  -5.4000000e+00  -1.2100000e+01  -5.4000000e+00  -1.2100000e+01
   6.1000000e+00  -1.0900000e+01  -5.3000000e+00  -1.2200000e+01  -5.3000000e+00  -1.2200000e+01
   6.2000000e+00  -1.0800000e+01  -5.2000000e+00  -1.2300000e+01  -5.2000000e+00  -1.2300000e+01
   6.3000000e+00  -1.0600000e+01  -5.2000000e+00  -1.2400000e+01  -5.2000000e+00  -1.2400000e+01
   6.3000000e+00  -1.0500000e+01  -5.1000000e+00  -1.2500000e+01  -5.1000000e+00  -1.2500000e+01
   6.4000000e+00  -1.0400000e+01  -5.0000000e+00  -1.2700000e+01  -5.0000000e+00  -1.2700000e+01
   6.5000000e+00  -1.0300000e+01  -4.9000000e+00  -1.2800000e+01  -4.9000000e+00  -1.2800000e+01
   6.6000000e+00  -1.0100000e+01  -4.8000000e+00  -1.2900000e+01  -4.8000000e+00  -1.2900000e+01
   6.6000000e+00  -1.0000000e+01  -4.7000000e+00  -1.3000000e+01  -4.7000000e+00  -1.3000000e+01
   6.7000000e+00  -9.9000000e+00  -4.6000000e+00  -1.3200000e+01  -4.6000000e+00  -1.3200000e+01
   6.8000000e+00  -9.7000000e+00  -4.5000000e+00  -1.3300000e+01  -4.5000000e+00  -1.3300000e+01
   6.9000000e+00  -9.5000000e+00  -4.4000000e+00  -1.3400000e+01  -4.4000000e+00  -1.3400000e+01
   6.9000000e+00  -9.4000000e+00  -4.3000000e+00  -1.3500000e+01  -4.3000000e+00  -1.3500000e+01
   7.0000000e+00  -9.2000000e+00  -4.2000000e+00  -1.3600000e+01  -4.2000000e+00  -1.3600000e+01
   7.1000000e+00  -9.0000000e+00  -4.1000000e+00  -1.3700000e+01  -4.1000000e+00  -1.3700000e+01
   7.1000000e+00  -8.9000000e+00  -4.0000000e+00  -1.3800000e+01  -4.0000000e+00  -1.3800000e+01
   7.2000000e+00  -8.8000000e+00  -3.9000000e+00  -1.3900000e+01  -3.9000000e+00  -1.3900000e+01
   7.3000000e+00  -8.6000000e+00  -3.8000000e+00  -1.4000000e+01  -3.8000000e+00  -1.4000000e+01
   7.3000000e+00  -8.5000000e+00  -3.7000000e+00  -1.4100000e+01  -3.7000000e+00  -1.4100000e+01
   7.4000000e+00  -8.4000000e+00  -3.6000000e+00  -1.4200000e+01  -3.6000000e+00  -1.4200000e+01
   7.4000000e+00  -8.3000000e+00  -3.5000000e+00  -1.4300000e+01  -3.5000000e+00  -1.4300000e+01
   7.5000000e+00  -8.1000000e+00  -3.4000000e+00  -1.4400000e+01  -3.4000000e+00  -1.4400000e+01
   7.5000000e+00  -8.0000000e+00  -3.3000000e+00  -1.4500000e+01  -3.3000000e+00  -1.4500000e+01
   7.6000000e+00  -7.9000000e+00  -3.2000000e+00  -1.4500000e+01  -3.2000000e+00  -1.4500000e+01
   7.6000000e+00  -7.8000000e+00  -3.1000000e+00  -1.4600000e+01  -3.1000000e+00  -1.4600000e+01
   7.7000000e+00  -7.6000000e+00  -3.0000000e+00  -1.4700000e+01  -3.0000000e+00  -1.4700000e+01
   7.7000000e+00  -7.5000000e+00  -2.9000000e+00  -1.4800000e+01  -2.9000000e+00  -1.4800000e+01
   7.8000000e+00  -7.4000000e+00  -2.8000000e+00  -1.4800000e+01  -2.8000000e+00  -1.4800000e+01
   7.8000000e+00  -7.3000000e+00  -2.7000000e+00  -1.4900000e+01  -2.7000000e+00  -1.4900000e+01
   7.9000000e+00  -7.1000000e+00  -2.6000000e+00  -1.5000000e+01  -2.6000000e+00  -1.5000000e+01
   7.9000000e+00  -7.0000000e+00  -2.5000000e+00  -1.5000000e+01  -2.5000000e+00  -1.5000000e+01
   8.0000000e+00  -6.9000000e+00  -2.4000000e+00  -1.5100000e+01  -2.4000000e+00  -1.5100000e+01
   8.0000000e+00  -6.8000000e+00  -2.3000000e+00  -1.5100000e+01  -2.3000000e+00  -1.5100000e+01
   8.1000000e+00  -6.6000000e+00  -2.2000000e+00  -1.5200000e+01  -2.2000000e+00  -1.5200000e+01
   8.1000000e+00  -6.5000000e+00  -2.0000000e+00  -1.5300000e+01  -2.0000000e+00  -1.5300000e+01
   8.1000000e+00  -6.4000000e+00  -1.8000000e+00  -1.5400000e+01  -1.8000000e+00  -1.5400000e+01
   8.2000000e+00  -6.3000000e+00  -1.7000000e+00  -1.5400000e+01  -1.7000000e+00  -1.5400000e+01
   8.2000000e+00  -6.2000000e+00  -1.6000000e+00  -1.5500000e+01  -1.6000000e+00  -1.5500000e+01
   8.3000000e+00  -6.0000000e+00  -1.5000000e+00  -1.5500000e+01  -1.5000000e+00  -1.5500000e+01
   8.3000000e+00  -5.9000000e+00  -1.3000000e+00  -1.5600000e+01  -1.3000000e+00  -1.5600000e+01
   8.4000000e+00  -5.7000000e+00  -1.2000000e+00  -1.5600000e+01  -1.2000000e+00  -1.5600000e+01
   8.4000000e+00  -5.6000000e+00  -1.1000000e+00  -1.5600000e+01  -1.1000000e+00  -1.5600000e+01
   8.4000000e+00  -5.5000000e+00  -9.0000000e-01  -1.5700000e+01  -9.0000000e-01  -1.5700000e+01
   8.5000000e+00  -5.4000000e+00  -8.0000000e-01  -1.5700000e+01  -8.0000000e-01  -1.5700000e+01
   8.5000000e+00  -5.3000000e+00  -7.0000000e-01  -1.5700000e+01  -7.0000000e-01  -1.5700000e+01
   8.6000000e+00  -5.1000000e+00  -6.0000000e-01  -1.5700000e+01  -6.0000000e-01  -1.5700000e+01
   8.6000000e+00  -5.0000000e+00  -5.0000000e-01  -1.5700000e+01  -5.0000000e-01  -1.5700000e+01
   8.6000000e+00  -4.9000000e+00  -4.0000000e-01  -1.5700000e+01  -4.0000000e-01  -1.5700000e+01
   8.7000000e+00  -4.8000000e+00  -3.0000000e-01  -1.5800000e+01  -3.0000000e-01  -1.5800000e+01
   8.7000000e+00  -4.7000000e+00  -2.0000000e-01  -1.5800000e+01  -2.0000000e-01  -1.5800000e+01
   8.8000000e+00  -4.5000000e+00  -1.0000000e-01  -1.5800000e+01  -1.0000000e-01  -1.5800000e+01
   8.8000000e+00  -4.4000000e+00   0.0000000e+00  -1.5800000e+01   0.0000000e+00  -1.5800000e+01
   8.9000000e+00  -4.2000000e+00   1.0000000e-01  -1.5800000e+01   1.0000000e-01  -1.5800000e+01
   8.9000000e+00  -4.1000000e+00   2.0000000e-01  -1.5800000e+01   2.0000000e-01  -1.5800000e+01
   8.9000000e+00  -4.0000000e+00   3.0000000e-01  -1.5800000e+01   3.0000000e-01  -1.5800000e+01
   9.0000000e+00  -3.8000000e+00   4.0000000e-01  -1.5700000e+01   4.0000000e-01  -1.5700000e+01
   9.0000000e+00  -3.7000000e+00   5.0000000e-01  -1.5700000e+01   5.0000000e-01  -1.5700000e+01
   9.1000000e+00  -3.5000000e+00   6.0000000e-01  -1.5700000e+01   6.0000000e-01  -1.5700000e+01
   9.1000000e+00  -3.4000000e+00   7.0000000e-01  -1.5700000e+01   7.0000000e-01  -1.5700000e+01
   9.1000000e+00  -3.3000000e+00   8.0000000e-01  -1.5700000e+01   8.0000000e-01  -1.5700000e+01
   9.1000000e+00  -3.2000000e+00   9.0000000e-01  -1.5700000e+01   9.0000000e-01  -1.5700000e+01
   9.2000000e+00  -3.1000000e+00   1.1000000e+00  -1.5600000e+01   1.1000000e+00  -1.5600000e+01
   9.2000000e+00  -3.0000000e+00   1.2000000e+00  -1.5600000e+01   1.2000000e+00  -1.5600000e+01
   9.3000000e+00  -2.8000000e+00   1.3000000e+00  -1.5600000e+01   1.3000000e+00  -1.5600000e+01
   9.3000000e+00  -2.7000000e+00   1.5000000e+00  -1.5500000e+01   1.5000000e+00  -1.5500000e+01
   9.3000000e+00  -2.6000000e+00   1.6000000e+00  -1.5500000e+01   1.6000000e+00  -1.5500000e+01
   9.4000000e+00  -2.4000000e+00   1.7000000e+00  -1.5400000e+01   1.7000000e+00  -1.5400000e+01
   9.4000000e+00  -2.3000000e+00   1.8000000e+00  -1.5400000e+01   1.8000000e+00  -1.5400000e+01
   9.4000000e+00  -2.2000000e+00   2.0000000e+00  -1.5300000e+01   2.0000000e+00  -1.5300000e+01
   9.5000000e+00  -2.0000000e+00   2.2000000e+00  -1.5200000e+01   2.2000000e+00  -1.5200000e+01
   9.5000000e+00  -1.9000000e+00   2.4000000e+00  -1.5100000e+01   2.4000000e+00  -1.5100000e+01
   9.5000000e+00  -1.8000000e+00   2.5000000e+00  -1.5000000e+01   2.5000000e+00  -1.5000000e+01
   9.5000000e+00  -1.7000000e+00   2.6000000e+00  -1.5000000e+01   2.6000000e+00  -1.5000000e+01
   9.6000000e+00  -1.6000000e+00   2.7000000e+00  -1.4900000e+01   2.7000000e+00  -1.4900000e+01
   9.6000000e+00  -1.5000000e+00   2.8000000e+00  -1.4800000e+01   2.8000000e+00  -1.4800000e+01
   9.6000000e+00  -1.4000000e+00   2.9000000e+00  -1.4800000e+01   2.9000000e+00  -1.4800000e+01
   9.6000000e+00  -1.3000000e+00   3.0000000e+00  -1.4700000e+01   3.0000000e+00  -1.4700000e+01
   9.7000000e+00  -1.2000000e+00   3.1000000e+00  -1.4600000e+01   3.1000000e+00  -1.4600000e+01
   9.7000000e+00  -1.1000000e+00   3.2000000e+00  -1.4500000e+01   3.2000000e+00  -1.4500000e+01
   9.7000000e+00  -1.0000000e+00   3.3000000e+00  -1.4500000e+01   3.3000000e+00  -1.4500000e+01
   9.7000000e+00  -9.0000000e-01   3.4000000e+00  -1.4400000e+01   3.4000000e+00  -1.4400000e+01
   9.8000000e+00  -8.0000000e-01   3.5000000e+00  -1.4300000e+01   3.5000000e+00  -1.4300000e+01
   9.8000000e+00  -7.0000000e-01   3.6000000e+00  -1.4200000e+01   3.6000000e+00  -1.4200000e+01
   9.8000000e+00  -6.0000000e-01   3.7000000e+00  -1.4100000e+01   3.7000000e+00  -1.4100000e+01
   9.9000000e+00  -4.0000000e-01   3.8000000e+00  -1.4000000e+01   3.8000000e+00  -1.4000000e+01
   9.9000000e+00  -3.0000000e-01   3.9000000e+00  -1.3900000e+01   3.9000000e+00  -1.3900000e+01
   9.9000000e+00  -2.0000000e-01   4.0000000e+00  -1.3800000e+01   4.0000000e+00  -1.3800000e+01
   1.0000000e+01   0.0000000e+00   4.1000000e+00  -1.3700000e+01   4.1000000e+00  -1.3700000e+01
   1.0000000e+01   1.0000000e-01   4.2000000e+00  -1.3600000e+01   4.2000000e+00  -1.3600000e+01
   1.0000000e+01   2.0000000e-01   4.3000000e+00  -1.3500000e+01   4.3000000e+00  -1.3500000e+01
   1.0000000e+01   3.0000000e-01   4.4000000e+00  -1.3400000e+01   4.4000000e+00  -1.3400000e+01
   1.0000000e+01   4.0000000e-01   4.5000000e+00  -1.3300000e+01   4.5000000e+00  -1.3300000e+01
   1.0100000e+01   5.0000000e-01   4.6000000e+00  -1.3200000e+01   4.6000000e+00  -1.3200000e+01
   1.0100000e+01   6.0000000e-01   4.7000000e+00  -1.3000000e+01   4.7000000e+00  -1.3000000e+01
   1.0100000e+01   7.0000000e-01   4.8000000e+00  -1.2900000e+01   4.8000000e+00  -1.2900000e+01
   1.0100000e+01   8.0000000e-01   4.9000000e+00  -1.2800000e+01   4.9000000e+00  -1.2800000e+01
   1.0100000e+01   9.0000000e-01   5.0000000e+00  -1.2700000e+01   5.0000000e+00  -1.2700000e+01
   1.0200000e+01   1.0000000e+00   5.1000000e+00  -1.2500000e+01   5.1000000e+00  -1.2500000e+01
   1.0200000e+01   1.1000000e+00   5.2000000e+00  -1.2400000e+01   5.2000000e+00  -1.2400000e+01
   1.0200000e+01   1.2000000e+00   5.2000000e+00  -1.2300000e+01   5.2000000e+00  -1.2300000e+01
   1.0200000e+01   1.3000000e+00   5.3000000e+00  -1.2200000e+01   5.3000000e+00  -1.2200000e+01
   1.0300000e+01   1.5000000e+00   5.4000000e+00  -1.2100000e+01   5.4000000e+00  -1.2100000e+01
   1.0300000e+01   1.6000000e+00   5.5000000e+00  -1.1900000e+01   5.5000000e+00  -1.1900000e+01
   1.0300000e+01   1.7000000e+00   5.6000000e+00  -1.1800000e+01   5.6000000e+00  -1.1800000e+01
   1.0300000e+01   1.8000000e+00   5.7000000e+00  -1.1600000e+01   5.7000000e+00  -1.1600000e+01
   1.0400000e+01   2.0000000e+00   5.8000000e+00  -1.1500000e+01   5.8000000e+00  -1.1500000e+01
   1.0400000e+01   2.1000000e+00   5.8000000e+00  -1.1400000e+01   5.8000000e+00  -1.1400000e+01
   1.0400000e+01   2.2000000e+00   5.9000000e+00  -1.1300000e+01   5.9000000e+00  -1.1300000e+01
   1.0400000e+01   2.3000000e+00   6.0000000e+00  -1.1100000e+01   6.0000000e+00  -1.1100000e+01
   1.0500000e+01   2.5000000e+00   6.1000000e+00  -1.1000000e+01   6.1000000e+00  -1.1000000e+01
   1.0500000e+01   2.6000000e+00   6.1000000e+00  -1.0900000e+01   6.1000000e+00  -1.0900000e+01
   1.0500000e+01   2.7000000e+00   6.2000000e+00  -1.0800000e+01   6.2000000e+00  -1.0800000e+01
   1.0500000e+01   2.8000000e+00   6.3000000e+00  -1.0600000e+01   6.3000000e+00  -1.0600000e+01
   1.0500000e+01   2.9000000e+00   6.3000000e+00  -1.0500000e+01   6.3000000e+00  -1.0500000e+01
   1.0600000e+01   3.1000000e+00   6.4000000e+00  -1.0400000e+01   6.4000000e+00  -1.0400000e+01
   1.0600000e+01   3.2000000e+00   6.5000000e+00  -1.0300000e+01   6.5000000e+00  -1.0300000e+01
   1.0600000e+01   3.3000000e+00   6.6000000e+00  -1.0100000e+01   6.6000000e+00  -1.0100000e+01
   1.0600000e+01   3.4000000e+00   6.6000000e+00  -1.0000000e+01   6.6000000e+00  -1.0000000e+01
   1.0700000e+01   3.6000000e+00   6.7000000e+00  -9.9000000e+00   6.7000000e+00  -9.9000000e+00
   1.0700000e+01   3.7000000e+00   6.8000000e+00  -9.7000000e+00   6.8000000e+00  -9.7000000e+00
   1.0700000e+01   3.8000000e+00   6.9000000e+00  -9.5000000e+00   6.9000000e+00  -9.5000000e+00
   1.0700000e+01   3.9000000e+00   6.9000000e+00  -9.4000000e+00   6.9000000e+00  -9.4000000e+00
   1.0700000e+01   4.0000000e+00   7.0000000e+00  -9.2000000e+00   7.0000000e+00  -9.2000000e+00
   1.0700000e+01   4.1000000e+00   7.1000000e+00  -9.0000000e+00   7.1000000e+00  -9.0000000e+00
   1.0800000e+01   4.3000000e+00   7.2000000e+00  -8.8000000e+00   7.2000000e+00  -8.8000000e+00
   1.0800000e+01   4.4000000e+00   7.3000000e+00  -8.6000000e+00   7.3000000e+00  -8.6000000e+00
   1.0800000e+01   4.5000000e+00   7.3000000e+00  -8.5000000e+00   7.3000000e+00  -8.5000000e+00
   1.0800000e+01   4.6000000e+00   7.4000000e+00  -8.4000000e+00   7.4000000e+00  -8.4000000e+00
   1.0800000e+01   4.7000000e+00   7.4000000e+00  -8.3000000e+00   7.4000000e+00  -8.3000000e+00
   1.0900000e+01   4.9000000e+00   7.5000000e+00  -8.1000000e+00   7.5000000e+00  -8.1000000e+00
   1.0900000e+01   5.0000000e+00   7.5000000e+00  -8.0000000e+00   7.5000000e+00  -8.0000000e+00
   1.0900000e+01   5.1000000e+00   7.6000000e+00  -7.9000000e+00   7.6000000e+00  -7.9000000e+00
   1.0900000e+01   5.2000000e+00   7.6000000e+00  -7.8000000e+00   7.6000000e+00  -7.8000000e+00
   1.0900000e+01   5.3000000e+00   7.7000000e+00  -7.6000000e+00   7.7000000e+00  -7.6000000e+00
   1.0900000e+01   5.4000000e+00   7.7000000e+00  -7.5000000e+00   7.7000000e+00  -7.5000000e+00
   1.0900000e+01   5.5000000e+00   7.8000000e+00  -7.4000000e+00   7.8000000e+00  -7.4000000e+00
   1.1000000e+01   5.6000000e+00   7.8000000e+00  -7.3000000e+00   7.8000000e+00  -7.3000000e+00
   1.1000000e+01   5.7000000e+00   7.9000000e+00  -7.1000000e+00   7.9000000e+00  -7.1000000e+00
   1.1000000e+01   5.8000000e+00   7.9000000e+00  -7.0000000e+00   7.9000000e+00  -7.0000000e+00
   1.1000000e+01   5.9000000e+00   8.0000000e+00  -6.9000000e+00   8.0000000e+00  -6.9000000e+00
   1.1000000e+01   6.0000000e+00   8.0000000e+00  -6.8000000e+00   8.0000000e+00  -6.8000000e+00
   1.1000000e+01   6.1000000e+00   8.1000000e+00  -6.6000000e+00   8.1000000e+00  -6.6000000e+00
   1.1100000e+01   6.3000000e+00   8.1000000e+00  -6.5000000e+00   8.1000000e+00  -6.5000000e+00
   1.1100000e+01   6.4000000e+00   8.2000000e+00  -6.3000000e+00   8.2000000e+00  -6.3000000e+00
   1.1100000e+01   6.5000000e+00   8.2000000e+00  -6.2000000e+00   8.2000000e+00  -6.2000000e+00
   1.1100000e+01   6.6000000e+00   8.3000000e+00  -6.0000000e+00   8.3000000e+00  -6.0000000e+00
   1.1100000e+01   6.7000000e+00   8.3000000e+00  -5.9000000e+00   8.3000000e+00  -5.9000000e+00
   1.1100000e+01   6.8000000e+00   8.4000000e+00  -5.7000000e+00   8.4000000e+00  -5.7000000e+00
   1.1100000e+01   6.9000000e+00   8.4000000e+00  -5.6000000e+00   8.4000000e+00  -5.6000000e+00
   1.1100000e+01   7.0000000e+00   8.4000000e+00  -5.5000000e+00   8.4000000e+00  -5.5000000e+00
   1.1200000e+01   7.1000000e+00   8.5000000e+00  -5.4000000e+00   8.5000000e+00  -5.4000000e+00
   1.1200000e+01   7.2000000e+00   8.5000000e+00  -5.3000000e+00   8.5000000e+00  -5.3000000e+00
   1.1200000e+01   7.3000000e+00   8.6000000e+00  -5.1000000e+00   8.6000000e+00  -5.1000000e+00
   1.1200000e+01   7.4000000e+00   8.6000000e+00  -5.0000000e+00   8.6000000e+00  -5.0000000e+00
   1.1200000e+01   7.5000000e+00   8.7000000e+00  -4.8000000e+00   8.7000000e+00  -4.8000000e+00
   1.1200000e+01   7.6000000e+00   8.7000000e+00  -4.7000000e+00   8.7000000e+00  -4.7000000e+00
   1.1200000e+01   7.7000000e+00   8.8000000e+00  -4.5000000e+00   8.8000000e+00  -4.5000000e+00
   1.1200000e+01   7.8000000e+00   8.8000000e+00  -4.4000000e+00   8.8000000e+00  -4.4000000e+00
   1.1200000e+01   7.9000000e+00   8.9000000e+00  -4.2000000e+00   8.9000000e+00  -4.2000000e+00
   1.1300000e+01   8.0000000e+00   8.9000000e+00  -4.1000000e+00   8.9000000e+00  -4.1000000e+00
   1.1300000e+01   8.1000000e+00   8.9000000e+00  -4.0000000e+00   8.9000000e+00  -4.0000000e+00
   1.1300000e+01   8.2000000e+00   9.0000000e+00  -3.8000000e+00   9.0000000e+00  -3.8000000e+00
   1.1300000e+01   8.3000000e+00   9.0000000e+00  -3.7000000e+00   9.0000000e+00  -3.7000000e+00
   1.1300000e+01   8.4000000e+00   9.1000000e+00  -3.5000000e+00   9.1000000e+00  -3.5000000e+00
   1.1300000e+01   8.5000000e+00   9.1000000e+00  -3.4000000e+00   9.1000000e+00  -3.4000000e+00
   1.1300000e+01   8.6000000e+00   9.1000000e+00  -3.3000000e+00   9.1000000e+00  -3.3000000e+00
   1.1300000e+01   8.7000000e+00   9.1000000e+00  -3.2000000e+00   9.1000000e+00  -3.2000000e+00
   1.1300000e+01   8.8000000e+00   9.2000000e+00  -3.1000000e+00   9.2000000e+00  -3.1000000e+00
   1.1300000e+01   8.9000000e+00   9.2000000e+00  -3.0000000e+00   9.2000000e+00  -3.0000000e+00
   1.1400000e+01   9.0000000e+00   9.3000000e+00  -2.8000000e+00   9.3000000e+00  -2.8000000e+00
   1.1400000e+01   9.1000000e+00   9.3000000e+00  -2.7000000e+00   9.3000000e+00  -2.7000000e+00
   1.1400000e+01   9.2000000e+00   9.3000000e+00  -2.6000000e+00   9.3000000e+00  -2.6000000e+00
   1.1400000e+01   9.3000000e+00   9.3000000e+00  -2.5000000e+00   9.3000000e+00  -2.5000000e+00
   1.1400000e+01   9.4000000e+00   9.4000000e+00  -2.4000000e+00   9.4000000e+00  -2.4000000e+00
   1.1400000e+01   9.5000000e+00   9.4000000e+00  -2.3000000e+00   9.4000000e+00  -2.3000000e+00
   1.1400000e+01   9.6000000e+00   9.4000000e+00  -2.2000000e+00   9.4000000e+00  -2.2000000e+00
   1.1400000e+01   9.7000000e+00   9.5000000e+00  -2.0000000e+00   9.5000000e+00  -2.0000000e+00
   1.1400000e+01   9.8000000e+00   9.5000000e+00  -1.9000000e+00   9.5000000e+00  -1.9000000e+00
   1.1400000e+01   9.9000000e+00   9.5000000e+00  -1.8000000e+00   9.5000000e+00  -1.8000000e+00
   1.1400000e+01   1.0000000e+01   9.5000000e+00  -1.7000000e+00   9.5000000e+00  -1.7000000e+00
   1.1400000e+01   1.0100000e+01   9.6000000e+00  -1.6000000e+00   9.6000000e+00  -1.6000000e+00
   1.1500000e+01   1.0300000e+01   9.6000000e+00  -1.5000000e+00   9.6000000e+00  -1.5000000e+00
   1.1500000e+01   1.0400000e+01   9.6000000e+00  -1.4000000e+00   9.6000000e+00  -1.4000000e+00
   1.1500000e+01   1.0500000e+01   9.7000000e+00  -1.2000000e+00   9.7000000e+00  -1.2000000e+00
   1.1500000e+01   1.0600000e+01   9.7000000e+00  -1.1000000e+00   9.7000000e+00  -1.1000000e+00
   1.1500000e+01   1.0700000e+01   9.7000000e+00  -1.0000000e+00   9.7000000e+00  -1.0000000e+00
   1.1500000e+01   1.0800000e+01   9.7000000e+00  -9.0000000e-01   9.7000000e+00  -9.0000000e-01
   1.1500000e+01   1.0900000e+01   9.8000000e+00  -8.0000000e-01   9.8000000e+00  -8.0000000e-01
   1.1500000e+01   1.1000000e+01   9.8000000e+00  -7.0000000e-01   9.8000000e+00  -7.0000000e-01
   1.1500000e+01   1.1100000e+01   9.8000000e+00  -6.0000000e-01   9.8000000e+00  -6.0000000e-01
   1.1500000e+01   1.1200000e+01   9.8000000e+00  -5.0000000e-01   9.8000000e+00  -5.0000000e-01
   1.1500000e+01   1.1300000e+01   9.9000000e+00  -4.0000000e-01   9.9000000e+00  -4.0000000e-01
   1.1500000e+01   1.1400000e+01   9.9000000e+00  -3.0000000e-01   9.9000000e+00  -3.0000000e-01
   1.1500000e+01   1.1500000e+01   9.9000000e+00  -2.0000000e-01   9.9000000e+00  -2.0000000e-01
   1.1500000e+01   1.1600000e+01   9.9000000e+00  -1.0000000e-01   9.9000000e+00  -1.0000000e-01
   1.1500000e+01   1.1700000e+01   1.0000000e+01   1.0000000e-01   1.0000000e+01   1.0000000e-01
   1.1500000e+01   1.1800000e+01   1.0000000e+01   2.0000000e-01   1.0000000e+01   2.0000000e-01
   1.1500000e+01   1.1900000e+01   1.0000000e+01   3.0000000e-01   1.0000000e+01   3.0000000e-01
   1.1500000e+01   1.2000000e+01   1.0000000e+01   4.0000000e-01   1.0000000e+01   4.0000000e-01
   1.1600000e+01   1.2200000e+01   1.0100000e+01   5.0000000e-01   1.0100000e+01   5.0000000e-01
   1.1600000e+01   1.2300000e+01   1.0100000e+01   6.0000000e-01   1.0100000e+01   6.0000000e-01
   1.1600000e+01   1.2400000e+01   1.0100000e+01   7.0000000e-01   1.0100000e+01   7.0000000e-01
   1.1600000e+01   1.2500000e+01   1.0100000e+01   8.0000000e-01   1.0100000e+01   8.0000000e-01
   1.1600000e+01   1.2600000e+01   1.0100000e+01   9.0000000e-01   1.0100000e+01   9.0000000e-01
   1.1600000e+01   1.2700000e+01   1.0200000e+01   1.0000000e+00   1.0200000e+01   1.0000000e+00
   1.1600000e+01   1.2800000e+01   1.0200000e+01   1.1000000e+00   1.0200000e+01   1.1000000e+00
   1.1600000e+01   1.2900000e+01   1.0200000e+01   1.2000000e+00   1.0200000e+01   1.2000000e+00
   1.1600000e+01   1.3000000e+01   1.0200000e+01   1.3000000e+00   1.0200000e+01   1.3000000e+00
   1.1600000e+01   1.3100000e+01   1.0300000e+01   1.5000000e+00   1.0300000e+01   1.5000000e+00
   1.1600000e+01   1.3200000e+01   1.0300000e+01   1.6000000e+00   1.0300000e+01   1.6000000e+00
   1.1600000e+01   1.3300000e+01   1.0300000e+01   1.7000000e+00   1.0300000e+01   1.7000000e+00
   1.1600000e+01   1.3400000e+01   1.0300000e+01   1.8000000e+00   1.0300000e+01   1.8000000e+00
   1.1600000e+01   1.3500000e+01   1.0400000e+01   2.0000000e+00   1.0400000e+01   2.0000000e+00
   1.1600000e+01   1.3600000e+01   1.0400000e+01   2.1000000e+00   1.0400000e+01   2.1000000e+00
   1.1600000e+01   1.3700000e+01   1.0400000e+01   2.2000000e+00   1.0400000e+01   2.2000000e+00
   1.1600000e+01   1.3800000e+01   1.0400000e+01   2.3000000e+00   1.0400000e+01   2.3000000e+00
   1.1600000e+01   1.3900000e+01   1.0500000e+01   2.5000000e+00   1.0500000e+01   2.5000000e+00
   1.1600000e+01   1.4000000e+01   1.0500000e+01   2.6000000e+00   1.0500000e+01   2.6000000e+00
   1.1600000e+01   1.4100000e+01   1.0500000e+01   2.7000000e+00   1.0500000e+01   2.7000000e+00
   1.1600000e+01   1.4200000e+01   1.0500000e+01   2.8000000e+00   1.0500000e+01   2.8000000e+00
   1.1600000e+01   1.4300000e+01   1.0500000e+01   2.9000000e+00   1.0500000e+01   2.9000000e+00
   1.1600000e+01   1.4400000e+01   1.0600000e+01   3.1000000e+00   1.0600000e+01   3.1000000e+00
   1.1600000e+01   1.4500000e+01   1.0600000e+01   3.2000000e+00   1.0600000e+01   3.2000000e+00
   1.1600000e+01   1.4600000e+01   1.0600000e+01   3.3000000e+00   1.0600000e+01   3.3000000e+00
   1.1600000e+01   1.4700000e+01   1.0600000e+01   3.4000000e+00   1.0600000e+01   3.4000000e+00
   1.1500000e+01   1.4900000e+01   1.0700000e+01   3.6000000e+00   1.0700000e+01   3.6000000e+00
   1.1500000e+01   1.5000000e+01   1.0700000e+01   3.7000000e+00   1.0700000e+01   3.7000000e+00
   1.1500000e+01   1.5100000e+01   1.0700000e+01   3.8000000e+00   1.0700000e+01   3.8000000e+00
   1.1500000e+01   1.5200000e+01   1.0700000e+01   3.9000000e+00   1.0700000e+01   3.9000000e+00
   1.1500000e+01   1.5300000e+01   1.0700000e+01   4.0000000e+00   1.0700000e+01   4.0000000e+00
   1.1500000e+01   1.5400000e+01   1.0700000e+01   4.1000000e+00   1.0700000e+01   4.1000000e+00
   1.1500000e+01   1.5500000e+01   1.0800000e+01   4.3000000e+00   1.0800000e+01   4.3000000e+00
   1.1500000e+01   1.5600000e+01   1.0800000e+01   4.4000000e+00   1.0800000e+01   4.4000000e+00
   1.1500000e+01   1.5700000e+01   1.0800000e+01   4.5000000e+00   1.0800000e+01   4.5000000e+00
   1.1500000e+01   1.5800000e+01   1.0800000e+01   4.6000000e+00   1.0800000e+01   4.6000000e+00
   1.1500000e+01   1.5900000e+01   1.0800000e+01   4.7000000e+00   1.0800000e+01   4.7000000e+00
   1.1500000e+01   1.6000000e+01   1.0900000e+01   4.9000000e+00   1.0900000e+01   4.9000000e+00
   1.1500000e+01   1.6100000e+01   1.0900000e+01   5.0000000e+00   1.0900000e+01   5.0000000e+00
   1.1500000e+01   1.6200000e+01   1.0900000e+01   5.1000000e+00   1.0900000e+01   5.1000000e+00
   1.1400000e+01   1.6300000e+01   1.0900000e+01   5.2000000e+00   1.0900000e+01   5.2000000e+00
   1.1400000e+01   1.6400000e+01   1.0900000e+01   5.3000000e+00   1.0900000e+01   5.3000000e+00
   1.1400000e+01   1.6500000e+01   1.0900000e+01   5.4000000e+00   1.0900000e+01   5.4000000e+00
   1.1400000e+01   1.6600000e+01   1.1000000e+01   5.6000000e+00   1.1000000e+01   5.6000000e+00
   1.1400000e+01   1.6700000e+01   1.1000000e+01   5.7000000e+00   1.1000000e+01   5.7000000e+00
   1.1400000e+01   1.6800000e+01   1.1000000e+01   5.8000000e+00   1.1000000e+01   5.8000000e+00
   1.1400000e+01   1.6900000e+01   1.1000000e+01   5.9000000e+00   1.1000000e+01   5.9000000e+00
   1.1400000e+01   1.7000000e+01   1.1000000e+01   6.0000000e+00   1.1000000e+01   6.0000000e+00
   1.1300000e+01   1.7100000e+01   1.1000000e+01   6.1000000e+00   1.1000000e+01   6.1000000e+00
   1.1300000e+01   1.7200000e+01   1.1100000e+01   6.3000000e+00   1.1100000e+01   6.3000000e+00
   1.1300000e+01   1.7300000e+01   1.1100000e+01   6.4000000e+00   1.1100000e+01   6.4000000e+00
   1.1300000e+01   1.7400000e+01   1.1100000e+01   6.5000000e+00   1.1100000e+01   6.5000000e+00
   1.1300000e+01   1.7500000e+01   1.1100000e+01   6.6000000e+00   1.1100000e+01   6.6000000e+00
   1.1200000e+01   1.7700000e+01   1.1100000e+01   6.7000000e+00   1.1100000e+01   6.7000000e+00
   1.1200000e+01   1.7800000e+01   1.1100000e+01   6.8000000e+00   1.1100000e+01   6.8000000e+00
   1.1200000e+01   1.7900000e+01   1.1100000e+01   6.9000000e+00   1.1100000e+01   6.9000000e+00
   1.1200000e+01   1.8000000e+01   1.1200000e+01   7.1000000e+00   1.1200000e+01   7.1000000e+00
   1.1100000e+01   1.8200000e+01   1.1200000e+01   7.2000000e+00   1.1200000e+01   7.2000000e+00
   1.1100000e+01   1.8300000e+01   1.1200000e+01   7.3000000e+00   1.1200000e+01   7.3000000e+00
   1.1000000e+01   1.8500000e+01   1.1200000e+01   7.4000000e+00   1.1200000e+01   7.4000000e+00
   1.1000000e+01   1.8600000e+01   1.1200000e+01   7.5000000e+00   1.1200000e+01   7.5000000e+00
   1.0900000e+01   1.8800000e+01   1.1200000e+01   7.6000000e+00   1.1200000e+01   7.6000000e+00
   1.0900000e+01   1.8900000e+01   1.1200000e+01   7.7000000e+00   1.1200000e+01   7.7000000e+00
   1.0800000e+01   1.9000000e+01   1.1200000e+01   7.8000000e+00   1.1200000e+01   7.8000000e+00
   1.0800000e+01   1.9100000e+01   1.1200000e+01   7.9000000e+00   1.1200000e+01   7.9000000e+00
   1.0700000e+01   1.9300000e+01   1.1300000e+01   8.0000000e+00   1.1300000e+01   8.0000000e+00
   1.0600000e+01   1.9400000e+01   1.1300000e+01   8.1000000e+00   1.1300000e+01   8.1000000e+00
   1.0500000e+01   1.9500000e+01   1.1300000e+01   8.2000000e+00   1.1300000e+01   8.2000000e+00
   1.0400000e+01   1.9600000e+01   1.1300000e+01   8.3000000e+00   1.1300000e+01   8.3000000e+00
   1.0400000e+01   1.9700000e+01   1.1300000e+01   8.4000000e+00   1.1300000e+01   8.4000000e+00
   1.0200000e+01   1.9800000e+01   1.1300000e+01   8.5000000e+00   1.1300000e+01   8.5000000e+00
   1.0100000e+01   1.9900000e+01   1.1300000e+01   8.6000000e+00   1.1300000e+01   8.6000000e+00
   1.0000000e+01   2.0000000e+01   1.1300000e+01   8.7000000e+00   1.1300000e+01   8.7000000e+00
   9.9000000e+00   2.0000000e+01   1.1300000e+01   8.8000000e+00   1.1300000e+01   8.8000000e+00
   9.8000000e+00   2.0000000e+01   1.1400000e+01   9.0000000e+00   1.1400000e+01   9.0000000e+00
   9.7000000e+00   2.0000000e+01   1.1400000e+01   9.1000000e+00   1.1400000e+01   9.1000000e+00
   9.6000000e+00   2.0000000e+01   1.1400000e+01   9.2000000e+00   1.1400000e+01   9.2000000e+00
   9.5000000e+00   2.0000000e+01   1.1400000e+01   9.3000000e+00   1.1400000e+01   9.3000000e+00
   9.4000000e+00   2.0000000e+01   1.1400000e+01   9.4000000e+00   1.1400000e+01   9.4000000e+00
   9.3000000e+00   2.0000000e+01   1.1400000e+01   9.5000000e+00   1.1400000e+01   9.5000000e+00
   9.2000000e+00   2.0000000e+01   1.1400000e+01   9.6000000e+00   1.1400000e+01   9.6000000e+00
   9.1000000e+00   2.0000000e+01   1.1400000e+01   9.7000000e+00   1.1400000e+01   9.7000000e+00
   9.0000000e+00   2.0000000e+01   1.1400000e+01   9.8000000e+00   1.1400000e+01   9.8000000e+00
   8.9000000e+00   2.0000000e+01   1.1400000e+01   9.9000000e+00   1.1400000e+01   9.9000000e+00
   8.8000000e+00   2.0000000e+01   1.1400000e+01   1.0000000e+01   1.1400000e+01   1.0000000e+01
   8.7000000e+00   2.0000000e+01   1.1400000e+01   1.0100000e+01   1.1400000e+01   1.0100000e+01
   8.5000000e+00   1.9900000e+01   1.1500000e+01   1.0300000e+01   1.1500000e+01   1.0300000e+01
   8.4000000e+00   1.9800000e+01   1.1500000e+01   1.0400000e+01   1.1500000e+01   1.0400000e+01
   8.3000000e+00   1.9800000e+01   1.1500000e+01   1.0500000e+01   1.1500000e+01   1.0500000e+01
   8.2000000e+00   1.9800000e+01   1.1500000e+01   1.0600000e+01   1.1500000e+01   1.0600000e+01
   8.0000000e+00   1.9700000e+01   1.1500000e+01   1.0700000e+01   1.1500000e+01   1.0700000e+01
   7.9000000e+00   1.9600000e+01   1.1500000e+01   1.0800000e+01   1.1500000e+01   1.0800000e+01
   7.7000000e+00   1.9500000e+01   1.1500000e+01   1.0900000e+01   1.1500000e+01   1.0900000e+01
   7.5000000e+00   1.9400000e+01   1.1500000e+01   1.1000000e+01   1.1500000e+01   1.1000000e+01
   7.4000000e+00   1.9300000e+01   1.1500000e+01   1.1100000e+01   1.1500000e+01   1.1100000e+01
   7.2000000e+00   1.9200000e+01   1.1500000e+01   1.1200000e+01   1.1500000e+01   1.1200000e+01
   7.1000000e+00   1.9100000e+01   1.1500000e+01   1.1300000e+01   1.1500000e+01   1.1300000e+01
   6.9000000e+00   1.9000000e+01   1.1500000e+01   1.1400000e+01   1.1500000e+01   1.1400000e+01
   6.8000000e+00   1.8900000e+01   1.1500000e+01   1.1500000e+01   1.1500000e+01   1.1500000e+01
   6.6000000e+00   1.8800000e+01   1.1500000e+01   1.1600000e+01   1.1500000e+01   1.1600000e+01
   6.5000000e+00   1.8700000e+01   1.1500000e+01   1.1700000e+01   1.1500000e+01   1.1700000e+01
   6.4000000e+00   1.8600000e+01   1.1500000e+01   1.1800000e+01   1.1500000e+01   1.1800000e+01
   6.3000000e+00   1.8600000e+01   1.1500000e+01   1.1900000e+01   1.1500000e+01   1.1900000e+01
   6.2000000e+00   1.8500000e+01   1.1500000e+01   1.2000000e+01   1.1500000e+01   1.2000000e+01
   6.0000000e+00   1.8400000e+01   1.1600000e+01   1.2200000e+01   1.1600000e+01   1.2200000e+01
   5.9000000e+00   1.8300000e+01   1.1600000e+01   1.2300000e+01   1.1600000e+01   1.2300000e+01
   5.8000000e+00   1.8200000e+01   1.1600000e+01   1.2400000e+01   1.1600000e+01   1.2400000e+01
   5.6000000e+00   1.8100000e+01   1.1600000e+01   1.2500000e+01   1.1600000e+01   1.2500000e+01
   5.5000000e+00   1.8000000e+01   1.1600000e+01   1.2600000e+01   1.1600000e+01   1.2600000e+01
   5.4000000e+00   1.7900000e+01   1.1600000e+01   1.2700000e+01   1.1600000e+01   1.2700000e+01
   5.3000000e+00   1.7900000e+01   1.1600000e+01   1.2800000e+01   1.1600000e+01   1.2800000e+01
   5.2000000e+00   1.7800000e+01   1.1600000e+01   1.2900000e+01   1.1600000e+01   1.2900000e+01
   5.0000000e+00   1.7700000e+01   1.1600000e+01   1.3000000e+01   1.1600000e+01   1.3000000e+01
   4.9000000e+00   1.7600000e+01   1.1600000e+01   1.3100000e+01   1.1600000e+01   1.3100000e+01
   4.7000000e+00   1.7500000e+01   1.1600000e+01   1.3200000e+01   1.1600000e+01   1.3200000e+01
   4.6000000e+00   1.7400000e+01   1.1600000e+01   1.3300000e+01   1.1600000e+01   1.3300000e+01
   4.5000000e+00   1.7300000e+01   1.1600000e+01   1.3400000e+01   1.1600000e+01   1.3400000e+01
   4.4000000e+00   1.7300000e+01   1.1600000e+01   1.3500000e+01   1.1600000e+01   1.3500000e+01
   4.3000000e+00   1.7200000e+01   1.1600000e+01   1.3600000e+01   1.1600000e+01   1.3600000e+01
   4.1000000e+00   1.7100000e+01   1.1600000e+01   1.3700000e+01   1.1600000e+01   1.3700000e+01
   3.9000000e+00   1.7000000e+01   1.1600000e+01   1.3800000e+01   1.1600000e+01   1.3800000e+01
   3.7000000e+00   1.6900000e+01   1.1600000e+01   1.3900000e+01   1.1600000e+01   1.3900000e+01
   3.6000000e+00   1.6800000e+01   1.1600000e+01   1.4000000e+01   1.1600000e+01   1.4000000e+01
   3.4000000e+00   1.6700000e+01   1.1600000e+01   1.4100000e+01   1.1600000e+01   1.4100000e+01
   3.2000000e+00   1.6600000e+01   1.1600000e+01   1.4200000e+01   1.1600000e+01   1.4200000e+01
   3.1000000e+00   1.6500000e+01   1.1600000e+01   1.4300000e+01   1.1600000e+01   1.4300000e+01
   3.0000000e+00   1.6500000e+01   1.1600000e+01   1.4400000e+01   1.1600000e+01   1.4400000e+01
   2.8000000e+00   1.6400000e+01   1.1600000e+01   1.4500000e+01   1.1600000e+01   1.4500000e+01
   2.7000000e+00   1.6400000e+01   1.1600000e+01   1.4600000e+01   1.1600000e+01   1.4600000e+01
   2.6000000e+00   1.6300000e+01   1.1600000e+01   1.4700000e+01   1.1600000e+01   1.4700000e+01
   2.5000000e+00   1.6300000e+01   1.1500000e+01   1.4900000e+01   1.1500000e+01   1.4900000e+01
   2.4000000e+00   1.6200000e+01   1.1500000e+01   1.5000000e+01   1.1500000e+01   1.5000000e+01
   2.3000000e+00   1.6200000e+01   1.1500000e+01   1.5100000e+01   1.1500000e+01   1.5100000e+01
   2.2000000e+00   1.6200000e+01   1.1500000e+01   1.5200000e+01   1.1500000e+01   1.5200000e+01
   2.1000000e+00   1.6100000e+01   1.1500000e+01   1.5300000e+01   1.1500000e+01   1.5300000e+01
   2.0000000e+00   1.6100000e+01   1.1500000e+01   1.5400000e+01   1.1500000e+01   1.5400000e+01
   1.9000000e+00   1.6100000e+01   1.1500000e+01   1.5500000e+01   1.1500000e+01   1.5500000e+01
   1.7000000e+00   1.6000000e+01   1.1500000e+01   1.5600000e+01   1.1500000e+01   1.5600000e+01
   1.6000000e+00   1.6000000e+01   1.1500000e+01   1.5700000e+01   1.1500000e+01   1.5700000e+01
   1.4000000e+00   1.5900000e+01   1.1500000e+01   1.5800000e+01   1.1500000e+01   1.5800000e+01
   1.3000000e+00   1.5900000e+01   1.1500000e+01   1.5900000e+01   1.1500000e+01   1.5900000e+01
   1.2000000e+00   1.5900000e+01   1.1500000e+01   1.6000000e+01   1.1500000e+01   1.6000000e+01
   1.1000000e+00   1.5900000e+01   1.1500000e+01   1.6100000e+01   1.1500000e+01   1.6100000e+01
   9.0000000e-01   1.5800000e+01   1.1500000e+01   1.6200000e+01   1.1500000e+01   1.6200000e+01
   8.0000000e-01   1.5800000e+01   1.1400000e+01   1.6400000e+01   1.1400000e+01   1.6400000e+01
   7.0000000e-01   1.5800000e+01   1.1400000e+01   1.6500000e+01   1.1400000e+01   1.6500000e+01
   6.0000000e-01   1.5800000e+01   1.1400000e+01   1.6600000e+01   1.1400000e+01   1.6600000e+01
   5.0000000e-01   1.5800000e+01   1.1400000e+01   1.6700000e+01   1.1400000e+01   1.6700000e+01
   4.0000000e-01   1.5800000e+01   1.1400000e+01   1.6800000e+01   1.1400000e+01   1.6800000e+01
   3.0000000e-01   1.5800000e+01   1.1400000e+01   1.6900000e+01   1.1400000e+01   1.6900000e+01
   2.0000000e-01   1.5800000e+01   1.1400000e+01   1.7000000e+01   1.1400000e+01   1.7000000e+01
   1.0000000e-01   1.5800000e+01   1.1300000e+01   1.7200000e+01   1.1300000e+01   1.7200000e+01
   0.0000000e+00   1.5800000e+01   1.1300000e+01   1.7300000e+01   1.1300000e+01   1.7300000e+01
  -1.0000000e-01   1.5800000e+01   1.1300000e+01   1.7400000e+01   1.1300000e+01   1.7400000e+01
  -2.0000000e-01   1.5800000e+01   1.1300000e+01   1.7500000e+01   1.1300000e+01   1.7500000e+01
  -3.0000000e-01   1.5800000e+01   1.1200000e+01   1.7700000e+01   1.1200000e+01   1.7700000e+01
  -4.0000000e-01   1.5800000e+01   1.1200000e+01   1.7800000e+01   1.1200000e+01   1.7800000e+01
  -5.0000000e-01   1.5800000e+01   1.1200000e+01   1.7900000e+01   1.1200000e+01   1.7900000e+01
  -6.0000000e-01   1.5800000e+01   1.1200000e+01   1.8000000e+01   1.1200000e+01   1.8000000e+01
  -7.0000000e-01   1.5800000e+01   1.1100000e+01   1.8200000e+01   1.1100000e+01   1.8200000e+01
  -8.0000000e-01   1.5800000e+01   1.1100000e+01   1.8300000e+01   1.1100000e+01   1.8300000e+01
  -9.0000000e-01   1.5800000e+01   1.1000000e+01   1.8500000e+01   1.1000000e+01   1.8500000e+01
  -1.1000000e+00   1.5900000e+01   1.1000000e+01   1.8600000e+01   1.1000000e+01   1.8600000e+01
  -1.2000000e+00   1.5900000e+01   1.0900000e+01   1.8800000e+01   1.0900000e+01   1.8800000e+01
  -1.3000000e+00   1.5900000e+01   1.0900000e+01   1.8900000e+01   1.0900000e+01   1.8900000e+01
  -1.4000000e+00   1.5900000e+01   1.0800000e+01   1.9000000e+01   1.0800000e+01   1.9000000e+01
  -1.6000000e+00   1.6000000e+01   1.0800000e+01   1.9100000e+01   1.0800000e+01   1.9100000e+01
  -1.7000000e+00   1.6000000e+01   1.0700000e+01   1.9300000e+01   1.0700000e+01   1.9300000e+01
  -1.9000000e+00   1.6100000e+01   1.0600000e+01   1.9400000e+01   1.0600000e+01   1.9400000e+01
  -2.0000000e+00   1.6100000e+01   1.0500000e+01   1.9500000e+01   1.0500000e+01   1.9500000e+01
  -2.1000000e+00   1.6100000e+01   1.0400000e+01   1.9600000e+01   1.0400000e+01   1.9600000e+01
  -2.2000000e+00   1.6200000e+01   1.0400000e+01   1.9700000e+01   1.0400000e+01   1.9700000e+01
  -2.3000000e+00   1.6200000e+01   1.0200000e+01   1.9800000e+01   1.0200000e+01   1.9800000e+01
  -2.4000000e+00   1.6200000e+01   1.0100000e+01   1.9900000e+01   1.0100000e+01   1.9900000e+01
  -2.5000000e+00   1.6300000e+01   1.0000000e+01   1.9900000e+01   1.0000000e+01   1.9900000e+01
  -2.6000000e+00   1.6300000e+01   9.9000000e+00   2.0000000e+01   9.9000000e+00   2.0000000e+01
  -2.7000000e+00   1.6400000e+01   9.8000000e+00   2.0000000e+01   9.8000000e+00   2.0000000e+01
  -2.8000000e+00   1.6400000e+01   9.7000000e+00   2.0000000e+01   9.7000000e+00   2.0000000e+01
  -3.0000000e+00   1.6500000e+01   9.6000000e+00   2.0000000e+01   9.6000000e+00   2.0000000e+01
  -3.2000000e+00   1.6600000e+01   9.5000000e+00   2.0000000e+01   9.5000000e+00   2.0000000e+01
  -3.4000000e+00   1.6700000e+01   9.4000000e+00   2.0000000e+01   9.4000000e+00   2.0000000e+01
  -3.6000000e+00   1.6800000e+01   9.3000000e+00   2.0000000e+01   9.3000000e+00   2.0000000e+01
  -3.7000000e+00   1.6900000e+01   9.2000000e+00   2.0000000e+01   9.2000000e+00   2.0000000e+01
  -3.9000000e+00   1.7000000e+01   9.1000000e+00   2.0000000e+01   9.1000000e+00   2.0000000e+01
  -4.1000000e+00   1.7100000e+01   9.0000000e+00   2.0000000e+01   9.0000000e+00   2.0000000e+01
  -4.3000000e+00   1.7200000e+01   8.9000000e+00   2.0000000e+01   8.9000000e+00   2.0000000e+01
  -4.4000000e+00   1.7300000e+01   8.8000000e+00   2.0000000e+01   8.8000000e+00   2.0000000e+01
  -4.5000000e+00   1.7300000e+01   8.7000000e+00   2.0000000e+01   8.7000000e+00   2.0000000e+01
  -4.6000000e+00   1.7400000e+01   8.5000000e+00   1.9900000e+01   8.5000000e+00   1.9900000e+01
  -4.7000000e+00   1.7500000e+01   8.4000000e+00   1.9800000e+01   8.4000000e+00   1.9800000e+01
  -4.9000000e+00   1.7600000e+01   8.3000000e+00   1.9800000e+01   8.3000000e+00   1.9800000e+01
  -5.0000000e+00   1.7700000e+01   8.2000000e+00   1.9800000e+01   8.2000000e+00   1.9800000e+01
  -5.2000000e+00   1.7800000e+01   8.0000000e+00   1.9700000e+01   8.0000000e+00   1.9700000e+01
  -5.3000000e+00   1.7900000e+01   7.9000000e+00   1.9600000e+01   7.9000000e+00   1.9600000e+01
  -5.4000000e+00   1.7900000e+01   7.7000000e+00   1.9500000e+01   7.7000000e+00   1.9500000e+01
  -5.5000000e+00   1.8000000e+01   7.5000000e+00   1.9400000e+01   7.5000000e+00   1.9400000e+01
  -5.6000000e+00   1.8100000e+01   7.4000000e+00   1.9300000e+01   7.4000000e+00   1.9300000e+01
  -5.8000000e+00   1.8200000e+01   7.2000000e+00   1.9200000e+01   7.2000000e+00   1.9200000e+01
  -5.9000000e+00   1.8300000e+01   7.1000000e+00   1.9100000e+01   7.1000000e+00   1.9100000e+01
  -6.0000000e+00   1.8400000e+01   6.9000000e+00   1.9000000e+01   6.9000000e+00   1.9000000e+01
  -6.2000000e+00   1.8500000e+01   6.8000000e+00   1.8900000e+01   6.8000000e+00   1.8900000e+01
  -6.3000000e+00   1.8600000e+01   6.6000000e+00   1.8800000e+01   6.6000000e+00   1.8800000e+01
  -6.4000000e+00   1.8600000e+01   6.5000000e+00   1.8700000e+01   6.5000000e+00   1.8700000e+01
  -6.5000000e+00   1.8700000e+01   6.4000000e+00   1.8600000e+01   6.4000000e+00   1.8600000e+01
  -6.6000000e+00   1.8800000e+01   6.3000000e+00   1.8600000e+01   6.3000000e+00   1.8600000e+01
  -6.8000000e+00   1.8900000e+01   6.2000000e+00   1.8500000e+01   6.2000000e+00   1.8500000e+01
  -6.9000000e+00   1.9000000e+01   6.1000000e+00   1.8400000e+01   6.1000000e+00   1.8400000e+01
  -7.1000000e+00   1.9100000e+01   6.0000000e+00   1.8300000e+01   6.0000000e+00   1.8300000e+01
  -7.2000000e+00   1.9200000e+01   5.9000000e+00   1.8300000e+01   5.9000000e+00   1.8300000e+01
  -7.4000000e+00   1.9300000e+01   5.8000000e+00   1.8200000e+01   5.8000000e+00   1.8200000e+01
  -7.5000000e+00   1.9400000e+01   5.6000000e+00   1.8100000e+01   5.6000000e+00   1.8100000e+01
  -7.7000000e+00   1.9500000e+01   5.5000000e+00   1.8000000e+01   5.5000000e+00   1.8000000e+01
  -7.9000000e+00   1.9600000e+01   5.4000000e+00   1.7900000e+01   5.4000000e+00   1.7900000e+01
  -8.0000000e+00   1.9700000e+01   5.3000000e+00   1.7900000e+01   5.3000000e+00   1.7900000e+01
  -8.2000000e+00   1.9800000e+01   5.2000000e+00   1.7800000e+01   5.2000000e+00   1.7800000e+01
  -8.3000000e+00   1.9800000e+01   5.0000000e+00   1.7700000e+01   5.0000000e+00   1.7700000e+01
  -8.4000000e+00   1.9800000e+01   4.9000000e+00   1.7600000e+01   4.9000000e+00   1.7600000e+01
  -8.5000000e+00   1.9900000e+01   4.7000000e+00   1.7500000e+01   4.7000000e+00   1.7500000e+01
  -8.7000000e+00   2.0000000e+01   4.6000000e+00   1.7400000e+01   4.6000000e+00   1.7400000e+01
  -8.8000000e+00   2.0000000e+01   4.5000000e+00   1.7300000e+01   4.5000000e+00   1.7300000e+01
  -8.9000000e+00   2.0000000e+01   4.4000000e+00   1.7300000e+01   4.4000000e+00   1.7300000e+01
  -9.0000000e+00   2.0000000e+01   4.3000000e+00   1.7200000e+01   4.3000000e+00   1.7200000e+01
  -9.1000000e+00   2.0000000e+01   4.1000000e+00   1.7100000e+01   4.1000000e+00   1.7100000e+01
  -9.2000000e+00   2.0000000e+01   3.9000000e+00   1.7000000e+01   3.9000000e+00   1.7000000e+01
  -9.3000000e+00   2.0000000e+01   3.7000000e+00   1.6900000e+01   3.7000000e+00   1.6900000e+01
  -9.4000000e+00   2.0000000e+01   3.6000000e+00   1.6800000e+01   3.6000000e+00   1.6800000e+01
  -9.5000000e+00   2.0000000e+01   3.4000000e+00   1.6700000e+01   3.4000000e+00   1.6700000e+01
  -9.6000000e+00   2.0000000e+01   3.2000000e+00   1.6600000e+01   3.2000000e+00   1.6600000e+01
  -9.7000000e+00   2.0000000e+01   3.1000000e+00   1.6500000e+01   3.1000000e+00   1.6500000e+01
  -9.8000000e+00   2.0000000e+01   3.0000000e+00   1.6500000e+01   3.0000000e+00   1.6500000e+01
  -9.9000000e+00   2.0000000e+01   2.8000000e+00   1.6400000e+01   2.8000000e+00   1.6400000e+01
  -1.0000000e+01   2.0000000e+01   2.7000000e+00   1.6400000e+01   2.7000000e+00   1.6400000e+01
  -1.0100000e+01   1.9900000e+01   2.6000000e+00   1.6300000e+01   2.6000000e+00   1.6300000e+01
  -1.0200000e+01   1.9800000e+01   2.5000000e+00   1.6300000e+01   2.5000000e+00   1.6300000e+01
  -1.0400000e+01   1.9700000e+01   2.3000000e+00   1.6200000e+01   2.3000000e+00   1.6200000e+01
  -1.0500000e+01   1.9500000e+01   2.2000000e+00   1.6200000e+01   2.2000000e+00   1.6200000e+01
  -1.0600000e+01   1.9400000e+01   2.1000000e+00   1.6100000e+01   2.1000000e+00   1.6100000e+01
  -1.0700000e+01   1.9300000e+01   2.0000000e+00   1.6100000e+01   2.0000000e+00   1.6100000e+01
  -1.0800000e+01   1.9100000e+01   1.9000000e+00   1.6100000e+01   1.9000000e+00   1.6100000e+01
  -1.0800000e+01   1.9000000e+01   1.7000000e+00   1.6000000e+01   1.7000000e+00   1.6000000e+01
  -1.0900000e+01   1.8900000e+01   1.6000000e+00   1.6000000e+01   1.6000000e+00   1.6000000e+01
  -1.0900000e+01   1.8800000e+01   1.4000000e+00   1.5900000e+01   1.4000000e+00   1.5900000e+01
  -1.1000000e+01   1.8600000e+01   1.3000000e+00   1.5900000e+01   1.3000000e+00   1.5900000e+01
  -1.1000000e+01   1.8500000e+01   1.2000000e+00   1.5900000e+01   1.2000000e+00   1.5900000e+01
  -1.1100000e+01   1.8300000e+01   1.1000000e+00   1.5900000e+01   1.1000000e+00   1.5900000e+01
  -1.1100000e+01   1.8200000e+01   9.0000000e-01   1.5800000e+01   9.0000000e-01   1.5800000e+01
  -1.1100000e+01   1.8100000e+01   8.0000000e-01   1.5800000e+01   8.0000000e-01   1.5800000e+01
  -1.1200000e+01   1.8000000e+01   7.0000000e-01   1.5800000e+01   7.0000000e-01   1.5800000e+01
  -1.1200000e+01   1.7900000e+01   6.0000000e-01   1.5800000e+01   6.0000000e-01   1.5800000e+01
  -1.1200000e+01   1.7800000e+01   5.0000000e-01   1.5800000e+01   5.0000000e-01   1.5800000e+01
  -1.1200000e+01   1.7700000e+01   4.0000000e-01   1.5800000e+01   4.0000000e-01   1.5800000e+01
  -1.1300000e+01   1.7500000e+01   3.0000000e-01   1.5800000e+01   3.0000000e-01   1.5800000e+01
  -1.1300000e+01   1.7400000e+01   2.0000000e-01   1.5800000e+01   2.0000000e-01   1.5800000e+01
  -1.1300000e+01   1.7300000e+01   1.0000000e-01   1.5800000e+01   1.0000000e-01   1.5800000e+01
  -1.1300000e+01   1.7200000e+01   0.0000000e+00   1.5800000e+01   0.0000000e+00   1.5800000e+01
  -1.1300000e+01   1.7100000e+01  -1.0000000e-01   1.5800000e+01  -1.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.7000000e+01  -2.0000000e-01   1.5800000e+01  -2.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.6900000e+01  -3.0000000e-01   1.5800000e+01  -3.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.6800000e+01  -4.0000000e-01   1.5800000e+01  -4.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.6700000e+01  -5.0000000e-01   1.5800000e+01  -5.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.6600000e+01  -6.0000000e-01   1.5800000e+01  -6.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.6500000e+01  -7.0000000e-01   1.5800000e+01  -7.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.6400000e+01  -8.0000000e-01   1.5800000e+01  -8.0000000e-01   1.5800000e+01
  -1.1400000e+01   1.6300000e+01  -9.0000000e-01   1.5800000e+01  -9.0000000e-01   1.5800000e+01
  -1.1500000e+01   1.6200000e+01  -1.1000000e+00   1.5900000e+01  -1.1000000e+00   1.5900000e+01
  -1.1500000e+01   1.6100000e+01  -1.2000000e+00   1.5900000e+01  -1.2000000e+00   1.5900000e+01
  -1.1500000e+01   1.6000000e+01  -1.3000000e+00   1.5900000e+01  -1.3000000e+00   1.5900000e+01
  -1.1500000e+01   1.5900000e+01  -1.4000000e+00   1.5900000e+01  -1.4000000e+00   1.5900000e+01
  -1.1500000e+01   1.5800000e+01  -1.6000000e+00   1.6000000e+01  -1.6000000e+00   1.6000000e+01
  -1.1500000e+01   1.5700000e+01  -1.7000000e+00   1.6000000e+01  -1.7000000e+00   1.6000000e+01
  -1.1500000e+01   1.5600000e+01  -1.9000000e+00   1.6100000e+01  -1.9000000e+00   1.6100000e+01
  -1.1500000e+01   1.5500000e+01  -2.0000000e+00   1.6100000e+01  -2.0000000e+00   1.6100000e+01
  -1.1500000e+01   1.5400000e+01  -2.1000000e+00   1.6100000e+01  -2.1000000e+00   1.6100000e+01
  -1.1500000e+01   1.5300000e+01  -2.2000000e+00   1.6200000e+01  -2.2000000e+00   1.6200000e+01
  -1.1500000e+01   1.5200000e+01  -2.3000000e+00   1.6200000e+01  -2.3000000e+00   1.6200000e+01
  -1.1500000e+01   1.5100000e+01  -2.5000000e+00   1.6300000e+01  -2.5000000e+00   1.6300000e+01
  -1.1500000e+01   1.5000000e+01  -2.6000000e+00   1.6300000e+01  -2.6000000e+00   1.6300000e+01
  -1.1500000e+01   1.4900000e+01  -2.7000000e+00   1.6400000e+01  -2.7000000e+00   1.6400000e+01
  -1.1500000e+01   1.4800000e+01  -2.8000000e+00   1.6400000e+01  -2.8000000e+00   1.6400000e+01
  -1.1600000e+01   1.4700000e+01  -2.9000000e+00   1.6400000e+01  -2.9000000e+00   1.6400000e+01
  -1.1600000e+01   1.4600000e+01  -3.0000000e+00   1.6500000e+01  -3.0000000e+00   1.6500000e+01
  -1.1600000e+01   1.4500000e+01  -3.2000000e+00   1.6600000e+01  -3.2000000e+00   1.6600000e+01
  -1.1600000e+01   1.4400000e+01  -3.4000000e+00   1.6700000e+01  -3.4000000e+00   1.6700000e+01
  -1.1600000e+01   1.4300000e+01  -3.6000000e+00   1.6800000e+01  -3.6000000e+00   1.6800000e+01
  -1.1600000e+01   1.4200000e+01  -3.7000000e+00   1.6900000e+01  -3.7000000e+00   1.6900000e+01
  -1.1600000e+01   1.4100000e+01  -3.9000000e+00   1.7000000e+01  -3.9000000e+00   1.7000000e+01
  -1.1600000e+01   1.4000000e+01  -4.1000000e+00   1.7100000e+01  -4.1000000e+00   1.7100000e+01
  -1.1600000e+01   1.3900000e+01  -4.3000000e+00   1.7200000e+01  -4.3000000e+00   1.7200000e+01
  -1.1600000e+01   1.3800000e+01  -4.4000000e+00   1.7300000e+01  -4.4000000e+00   1.7300000e+01
  -1.1600000e+01   1.3700000e+01  -4.5000000e+00   1.7300000e+01  -4.5000000e+00   1.7300000e+01
  -1.1600000e+01   1.3600000e+01  -4.6000000e+00   1.7400000e+01  -4.6000000e+00   1.7400000e+01
  -1.1600000e+01   1.3500000e+01  -4.7000000e+00   1.7500000e+01  -4.7000000e+00   1.7500000e+01
  -1.1600000e+01   1.3400000e+01  -4.9000000e+00   1.7600000e+01  -4.9000000e+00   1.7600000e+01
  -1.1600000e+01   1.3300000e+01  -5.0000000e+00   1.7700000e+01  -5.0000000e+00   1.7700000e+01
  -1.1600000e+01   1.3200000e+01  -5.2000000e+00   1.7800000e+01  -5.2000000e+00   1.7800000e+01
  -1.1600000e+01   1.3100000e+01  -5.3000000e+00   1.7900000e+01  -5.3000000e+00   1.7900000e+01
  -1.1600000e+01   1.3000000e+01  -5.4000000e+00   1.7900000e+01  -5.4000000e+00   1.7900000e+01
  -1.1600000e+01   1.2900000e+01  -5.5000000e+00   1.8000000e+01  -5.5000000e+00   1.8000000e+01
  -1.1600000e+01   1.2800000e+01  -5.6000000e+00   1.8100000e+01  -5.6000000e+00   1.8100000e+01
  -1.1600000e+01   1.2700000e+01  -5.8000000e+00   1.8200000e+01  -5.8000000e+00   1.8200000e+01
  -1.1600000e+01   1.2600000e+01  -5.9000000e+00   1.8300000e+01  -5.9000000e+00   1.8300000e+01
  -1.1600000e+01   1.2500000e+01  -6.0000000e+00   1.8300000e+01  -6.0000000e+00   1.8300000e+01
  -1.1600000e+01   1.2400000e+01  -6.1000000e+00   1.8400000e+01  -6.1000000e+00   1.8400000e+01
  -1.1600000e+01   1.2300000e+01  -6.2000000e+00   1.8500000e+01  -6.2000000e+00   1.8500000e+01
  -1.1600000e+01   1.2200000e+01  -6.3000000e+00   1.8600000e+01  -6.3000000e+00   1.8600000e+01
  -1.1500000e+01   1.2000000e+01  -6.4000000e+00   1.8600000e+01  -6.4000000e+00   1.8600000e+01
  -1.1500000e+01   1.1900000e+01  -6.5000000e+00   1.8700000e+01  -6.5000000e+00   1.8700000e+01
  -1.1500000e+01   1.1800000e+01  -6.6000000e+00   1.8800000e+01  -6.6000000e+00   1.8800000e+01
  -1.1500000e+01   1.1700000e+01  -6.8000000e+00   1.8900000e+01  -6.8000000e+00   1.8900000e+01
  -1.1500000e+01   1.1600000e+01  -6.9000000e+00   1.9000000e+01  -6.9000000e+00   1.9000000e+01
  -1.1500000e+01   1.1500000e+01  -7.1000000e+00   1.9100000e+01  -7.1000000e+00   1.9100000e+01
  -1.1500000e+01   1.1400000e+01  -7.2000000e+00   1.9200000e+01  -7.2000000e+00   1.9200000e+01
  -1.1500000e+01   1.1300000e+01  -7.4000000e+00   1.9300000e+01  -7.4000000e+00   1.9300000e+01
  -1.1500000e+01   1.1200000e+01  -7.5000000e+00   1.9400000e+01  -7.5000000e+00   1.9400000e+01
  -1.1500000e+01   1.1100000e+01  -7.7000000e+00   1.9500000e+01  -7.7000000e+00   1.9500000e+01
  -1.1500000e+01   1.1000000e+01  -7.9000000e+00   1.9600000e+01  -7.9000000e+00   1.9600000e+01
  -1.1500000e+01   1.0900000e+01  -8.0000000e+00   1.9700000e+01  -8.0000000e+00   1.9700000e+01
  -1.1500000e+01   1.0800000e+01  -8.2000000e+00   1.9800000e+01  -8.2000000e+00   1.9800000e+01
  -1.1500000e+01   1.0700000e+01  -8.3000000e+00   1.9800000e+01  -8.3000000e+00   1.9800000e+01
  -1.1500000e+01   1.0600000e+01  -8.4000000e+00   1.9800000e+01  -8.4000000e+00   1.9800000e+01
  -1.1500000e+01   1.0500000e+01  -8.5000000e+00   1.9900000e+01  -8.5000000e+00   1.9900000e+01
  -1.1500000e+01   1.0400000e+01  -8.7000000e+00   2.0000000e+01  -8.7000000e+00   2.0000000e+01
  -1.1500000e+01   1.0300000e+01  -8.8000000e+00   2.0000000e+01  -8.8000000e+00   2.0000000e+01
  -1.1400000e+01   1.0100000e+01  -8.9000000e+00   2.0000000e+01  -8.9000000e+00   2.0000000e+01
  -1.1400000e+01   1.0000000e+01  -9.0000000e+00   2.0000000e+01  -9.0000000e+00   2.0000000e+01
  -1.1400000e+01   9.9000000e+00  -9.1000000e+00   2.0000000e+01  -9.1000000e+00   2.0000000e+01
  -1.1400000e+01   9.8000000e+00  -9.2000000e+00   2.0000000e+01  -9.2000000e+00   2.0000000e+01
  -1.1400000e+01   9.7000000e+00  -9.3000000e+00   2.0000000e+01  -9.3000000e+00   2.0000000e+01
  -1.1400000e+01   9.6000000e+00  -9.4000000e+00   2.0000000e+01  -9.4000000e+00   2.0000000e+01
  -1.1400000e+01   9.5000000e+00  -9.5000000e+00   2.0000000e+01  -9.5000000e+00   2.0000000e+01
  -1.1400000e+01   9.4000000e+00  -9.6000000e+00   2.0000000e+01  -9.6000000e+00   2.0000000e+01
  -1.1400000e+01   9.3000000e+00  -9.7000000e+00   2.0000000e+01  -9.7000000e+00   2.0000000e+01
  -1.1400000e+01   9.2000000e+00  -9.8000000e+00   2.0000000e+01  -9.8000000e+00   2.0000000e+01
  -1.1400000e+01   9.1000000e+00  -9.9000000e+00   2.0000000e+01  -9.9000000e+00   2.0000000e+01
  -1.1400000e+01   9.0000000e+00  -1.0100000e+01   1.9900000e+01  -1.0100000e+01   1.9900000e+01
  -1.1300000e+01   8.9000000e+00  -1.0200000e+01   1.9800000e+01  -1.0200000e+01   1.9800000e+01
  -1.1300000e+01   8.8000000e+00  -1.0400000e+01   1.9700000e+01  -1.0400000e+01   1.9700000e+01
  -1.1300000e+01   8.7000000e+00  -1.0500000e+01   1.9500000e+01  -1.0500000e+01   1.9500000e+01
  -1.1300000e+01   8.6000000e+00  -1.0600000e+01   1.9400000e+01  -1.0600000e+01   1.9400000e+01
  -1.1300000e+01   8.5000000e+00  -1.0700000e+01   1.9300000e+01  -1.0700000e+01   1.9300000e+01
  -1.1300000e+01   8.4000000e+00  -1.0800000e+01   1.9100000e+01  -1.0800000e+01   1.9100000e+01
  -1.1300000e+01   8.3000000e+00  -1.0800000e+01   1.9000000e+01  -1.0800000e+01   1.9000000e+01
  -1.1300000e+01   8.2000000e+00  -1.0900000e+01   1.8900000e+01  -1.0900000e+01   1.8900000e+01
  -1.1300000e+01   8.1000000e+00  -1.0900000e+01   1.8800000e+01  -1.0900000e+01   1.8800000e+01
  -1.1300000e+01   8.0000000e+00  -1.1000000e+01   1.8600000e+01  -1.1000000e+01   1.8600000e+01
  -1.1200000e+01   7.9000000e+00  -1.1000000e+01   1.8500000e+01  -1.1000000e+01   1.8500000e+01
  -1.1200000e+01   7.8000000e+00  -1.1100000e+01   1.8300000e+01  -1.1100000e+01   1.8300000e+01
  -1.1200000e+01   7.7000000e+00  -1.1100000e+01   1.8200000e+01  -1.1100000e+01   1.8200000e+01
  -1.1200000e+01   7.6000000e+00  -1.1200000e+01   1.8000000e+01  -1.1200000e+01   1.8000000e+01
  -1.1200000e+01   7.5000000e+00  -1.1200000e+01   1.7900000e+01  -1.1200000e+01   1.7900000e+01
  -1.1200000e+01   7.4000000e+00  -1.1200000e+01   1.7800000e+01  -1.1200000e+01   1.7800000e+01
  -1.1200000e+01   7.3000000e+00  -1.1200000e+01   1.7700000e+01  -1.1200000e+01   1.7700000e+01
  -1.1200000e+01   7.2000000e+00  -1.1300000e+01   1.7500000e+01  -1.1300000e+01   1.7500000e+01
  -1.1200000e+01   7.1000000e+00  -1.1300000e+01   1.7400000e+01  -1.1300000e+01   1.7400000e+01
  -1.1100000e+01   7.0000000e+00  -1.1300000e+01   1.7300000e+01  -1.1300000e+01   1.7300000e+01
  -1.1100000e+01   6.9000000e+00  -1.1300000e+01   1.7200000e+01  -1.1300000e+01   1.7200000e+01
  -1.1100000e+01   6.8000000e+00  -1.1400000e+01   1.7000000e+01  -1.1400000e+01   1.7000000e+01
  -1.1100000e+01   6.7000000e+00  -1.1400000e+01   1.6900000e+01  -1.1400000e+01   1.6900000e+01
  -1.1100000e+01   6.6000000e+00  -1.1400000e+01   1.6800000e+01  -1.1400000e+01   1.6800000e+01
  -1.1100000e+01   6.5000000e+00  -1.1400000e+01   1.6700000e+01  -1.1400000e+01   1.6700000e+01
  -1.1100000e+01   6.4000000e+00  -1.1400000e+01   1.6600000e+01  -1.1400000e+01   1.6600000e+01
  -1.1100000e+01   6.3000000e+00  -1.1400000e+01   1.6500000e+01  -1.1400000e+01   1.6500000e+01
  -1.1000000e+01   6.1000000e+00  -1.1400000e+01   1.6400000e+01  -1.1400000e+01   1.6400000e+01
  -1.1000000e+01   6.0000000e+00  -1.1500000e+01   1.6200000e+01  -1.1500000e+01   1.6200000e+01
  -1.1000000e+01   5.9000000e+00  -1.1500000e+01   1.6100000e+01  -1.1500000e+01   1.6100000e+01
  -1.1000000e+01   5.8000000e+00  -1.1500000e+01   1.6000000e+01  -1.1500000e+01   1.6000000e+01
  -1.1000000e+01   5.7000000e+00  -1.1500000e+01   1.5900000e+01  -1.1500000e+01   1.5900000e+01
  -1.1000000e+01   5.6000000e+00  -1.1500000e+01   1.5800000e+01  -1.1500000e+01   1.5800000e+01
  -1.0900000e+01   5.5000000e+00  -1.1500000e+01   1.5700000e+01  -1.1500000e+01   1.5700000e+01
  -1.0900000e+01   5.4000000e+00  -1.1500000e+01   1.5600000e+01  -1.1500000e+01   1.5600000e+01
  -1.0900000e+01   5.3000000e+00  -1.1500000e+01   1.5500000e+01  -1.1500000e+01   1.5500000e+01
  -1.0900000e+01   5.2000000e+00  -1.1500000e+01   1.5400000e+01  -1.1500000e+01   1.5400000e+01
  -1.0900000e+01   5.1000000e+00  -1.1500000e+01   1.5300000e+01  -1.1500000e+01   1.5300000e+01
  -1.0900000e+01   5.0000000e+00  -1.1500000e+01   1.5200000e+01  -1.1500000e+01   1.5200000e+01
  -1.0900000e+01   4.9000000e+00  -1.1500000e+01   1.5100000e+01  -1.1500000e+01   1.5100000e+01
  -1.0800000e+01   4.7000000e+00  -1.1500000e+01   1.5000000e+01  -1.1500000e+01   1.5000000e+01
  -1.0800000e+01   4.6000000e+00  -1.1500000e+01   1.4900000e+01  -1.1500000e+01   1.4900000e+01
  -1.0800000e+01   4.5000000e+00  -1.1600000e+01   1.4700000e+01  -1.1600000e+01   1.4700000e+01
  -1.0800000e+01   4.4000000e+00  -1.1600000e+01   1.4600000e+01  -1.1600000e+01   1.4600000e+01
  -1.0800000e+01   4.3000000e+00  -1.1600000e+01   1.4500000e+01  -1.1600000e+01   1.4500000e+01
  -1.0700000e+01   4.1000000e+00  -1.1600000e+01   1.4400000e+01  -1.1600000e+01   1.4400000e+01
  -1.0700000e+01   4.0000000e+00  -1.1600000e+01   1.4300000e+01  -1.1600000e+01   1.4300000e+01
  -1.0700000e+01   3.9000000e+00  -1.1600000e+01   1.4200000e+01  -1.1600000e+01   1.4200000e+01
  -1.0700000e+01   3.8000000e+00  -1.1600000e+01   1.4100000e+01  -1.1600000e+01   1.4100000e+01
  -1.0700000e+01   3.7000000e+00  -1.1600000e+01   1.4000000e+01  -1.1600000e+01   1.4000000e+01
  -1.0700000e+01   3.6000000e+00  -1.1600000e+01   1.3900000e+01  -1.1600000e+01   1.3900000e+01
  -1.0600000e+01   3.4000000e+00  -1.1600000e+01   1.3800000e+01  -1.1600000e+01   1.3800000e+01
  -1.0600000e+01   3.3000000e+00  -1.1600000e+01   1.3700000e+01  -1.1600000e+01   1.3700000e+01
  -1.0600000e+01   3.2000000e+00  -1.1600000e+01   1.3600000e+01  -1.1600000e+01   1.3600000e+01
  -1.0600000e+01   3.1000000e+00  -1.1600000e+01   1.3500000e+01  -1.1600000e+01   1.3500000e+01
  -1.0500000e+01   2.9000000e+00  -1.1600000e+01   1.3400000e+01  -1.1600000e+01   1.3400000e+01
  -1.0500000e+01   2.8000000e+00  -1.1600000e+01   1.3300000e+01  -1.1600000e+01   1.3300000e+01
  -1.0500000e+01   2.7000000e+00  -1.1600000e+01   1.3200000e+01  -1.1600000e+01   1.3200000e+01
  -1.0500000e+01   2.6000000e+00  -1.1600000e+01   1.3100000e+01  -1.1600000e+01   1.3100000e+01
  -1.0500000e+01   2.5000000e+00  -1.1600000e+01   1.3000000e+01  -1.1600000e+01   1.3000000e+01
  -1.0400000e+01   2.3000000e+00  -1.1600000e+01   1.2900000e+01  -1.1600000e+01   1.2900000e+01
  -1.0400000e+01   2.2000000e+00  -1.1600000e+01   1.2800000e+01  -1.1600000e+01   1.2800000e+01
  -1.0400000e+01   2.1000000e+00  -1.1600000e+01   1.2700000e+01  -1.1600000e+01   1.2700000e+01
  -1.0400000e+01   2.0000000e+00  -1.1600000e+01   1.2600000e+01  -1.1600000e+01   1.2600000e+01
  -1.0300000e+01   1.8000000e+00  -1.1600000e+01   1.2500000e+01  -1.1600000e+01   1.2500000e+01
  -1.0300000e+01   1.7000000e+00  -1.1600000e+01   1.2400000e+01  -1.1600000e+01   1.2400000e+01
  -1.0300000e+01   1.6000000e+00  -1.1600000e+01   1.2300000e+01  -1.1600000e+01   1.2300000e+01
  -1.0300000e+01   1.5000000e+00  -1.1600000e+01   1.2200000e+01  -1.1600000e+01   1.2200000e+01
  -1.0200000e+01   1.4000000e+00             NaN             NaN             NaN             NaN
  -1.0200000e+01   1.3000000e+00             NaN             NaN             NaN             NaN
  -1.0200000e+01   1.2000000e+00             NaN             NaN             NaN             NaN
  -1.0200000e+01   1.1000000e+00             NaN             NaN             NaN             NaN
  -1.0200000e+01   1.0000000e+00             NaN             NaN             NaN             NaN
  -1.0100000e+01   9.0000000e-01             NaN             NaN             NaN             NaN
  -1.0100000e+01   8.0000000e-01             NaN             NaN             NaN             NaN
  -1.0100000e+01   7.0000000e-01             NaN             NaN             NaN             NaN
  -1.0100000e+01   6.0000000e-01             NaN             NaN             NaN             NaN
  -1.0100000e+01   5.0000000e-01             NaN             NaN             NaN             NaN
  -1.0000000e+01   4.0000000e-01             NaN             NaN             NaN             NaN
  -1.0000000e+01   3.0000000e-01             NaN             NaN             NaN             NaN
  -1.0000000e+01   2.0000000e-01             NaN             NaN             NaN             NaN
  -1.0000000e+01   1.0000000e-01             NaN             NaN             NaN             NaN
  -1.0000000e+01   0.0000000e+00             NaN             NaN             NaN             NaN


==> data/exmp-cooked-up-overapprox-tuned.dat <==
  -1.1600000e+01   5.9000000e+00  -9.9000000e+00   9.3000000e+00  -9.9000000e+00   9.3000000e+00
  -1.1500000e+01   5.8000000e+00  -9.8000000e+00   9.1000000e+00  -9.8000000e+00   9.1000000e+00
  -1.1500000e+01   5.7000000e+00  -9.8000000e+00   9.0000000e+00  -9.8000000e+00   9.0000000e+00
  -1.1500000e+01   5.6000000e+00  -9.8000000e+00   8.9000000e+00  -9.8000000e+00   8.9000000e+00
  -1.1500000e+01   5.5000000e+00  -9.8000000e+00   8.8000000e+00  -9.8000000e+00   8.8000000e+00
  -1.1500000e+01   5.4000000e+00  -9.8000000e+00   8.7000000e+00  -9.8000000e+00   8.7000000e+00
  -1.1500000e+01   5.3000000e+00  -9.8000000e+00   8.6000000e+00  -9.8000000e+00   8.6000000e+00
  -1.1500000e+01   5.2000000e+00  -9.8000000e+00   8.5000000e+00  -9.8000000e+00   8.5000000e+00
  -1.1500000e+01   5.1000000e+00  -9.8000000e+00   8.4000000e+00  -9.8000000e+00   8.4000000e+00
  -1.1500000e+01   5.0000000e+00  -9.8000000e+00   8.3000000e+00  -9.8000000e+00   8.3000000e+00
  -1.1500000e+01   4.9000000e+00  -9.8000000e+00   8.2000000e+00  -9.8000000e+00   8.2000000e+00
  -1.1500000e+01   4.8000000e+00  -9.8000000e+00   8.1000000e+00  -9.8000000e+00   8.1000000e+00
  -1.1500000e+01   4.7000000e+00  -9.8000000e+00   8.0000000e+00  -9.8000000e+00   8.0000000e+00
  -1.1500000e+01   4.6000000e+00  -9.8000000e+00   7.9000000e+00  -9.8000000e+00   7.9000000e+00
  -1.1500000e+01   4.5000000e+00  -9.8000000e+00   7.8000000e+00  -9.8000000e+00   7.8000000e+00
  -1.1500000e+01   4.4000000e+00  -9.7000000e+00   7.7000000e+00  -9.7000000e+00   7.7000000e+00
  -1.1400000e+01   4.2000000e+00  -9.7000000e+00   7.6000000e+00  -9.7000000e+00   7.6000000e+00
  -1.1400000e+01   4.1000000e+00  -9.7000000e+00   7.5000000e+00  -9.7000000e+00   7.5000000e+00
  -1.1400000e+01   4.0000000e+00  -9.7000000e+00   7.4000000e+00  -9.7000000e+00   7.4000000e+00
  -1.1400000e+01   3.9000000e+00  -9.7000000e+00   7.3000000e+00  -9.7000000e+00   7.3000000e+00
  -1.1400000e+01   3.8000000e+00  -9.7000000e+00   7.2000000e+00  -9.7000000e+00   7.2000000e+00
  -1.1400000e+01   3.7000000e+00  -9.7000000e+00   7.1000000e+00  -9.7000000e+00   7.1000000e+00
  -1.1400000e+01   3.6000000e+00  -9.7000000e+00   7.0000000e+00  -9.7000000e+00   7.0000000e+00
  -1.1400000e+01   3.5000000e+00  -9.7000000e+00   6.9000000e+00  -9.7000000e+00   6.9000000e+00
  -1.1400000e+01   3.4000000e+00  -9.7000000e+00   6.8000000e+00  -9.7000000e+00   6.8000000e+00
  -1.1300000e+01   3.2000000e+00  -9.7000000e+00   6.7000000e+00  -9.7000000e+00   6.7000000e+00
  -1.1300000e+01   3.1000000e+00  -9.6000000e+00   6.5000000e+00  -9.6000000e+00   6.5000000e+00
  -1.1300000e+01   3.0000000e+00  -9.6000000e+00   6.4000000e+00  -9.6000000e+00   6.4000000e+00
  -1.1300000e+01   2.9000000e+00  -9.6000000e+00   6.3000000e+00  -9.6000000e+00   6.3000000e+00
  -1.1300000e+01   2.8000000e+00  -9.6000000e+00   6.2000000e+00  -9.6000000e+00   6.2000000e+00
  -1.1300000e+01   2.7000000e+00  -9.6000000e+00   6.1000000e+00  -9.6000000e+00   6.1000000e+00
  -1.1300000e+01   2.6000000e+00  -9.6000000e+00   6.0000000e+00  -9.6000000e+00   6.0000000e+00
  -1.1200000e+01   2.4000000e+00  -9.6000000e+00   5.9000000e+00  -9.6000000e+00   5.9000000e+00
  -1.1200000e+01   2.3000000e+00  -9.6000000e+00   5.8000000e+00  -9.6000000e+00   5.8000000e+00
  -1.1200000e+01   2.2000000e+00  -9.5000000e+00   5.6000000e+00  -9.5000000e+00   5.6000000e+00
  -1.1200000e+01   2.1000000e+00  -9.5000000e+00   5.5000000e+00  -9.5000000e+00   5.5000000e+00
  -1.1200000e+01   2.0000000e+00  -9.5000000e+00   5.4000000e+00  -9.5000000e+00   5.4000000e+00
  -1.1200000e+01   1.9000000e+00  -9.5000000e+00   5.3000000e+00  -9.5000000e+00   5.3000000e+00
  -1.1100000e+01   1.7000000e+00  -9.5000000e+00   5.2000000e+00  -9.5000000e+00   5.2000000e+00
  -1.1100000e+01   1.6000000e+00  -9.5000000e+00   5.1000000e+00  -9.5000000e+00   5.1000000e+00
  -1.1100000e+01   1.5000000e+00  -9.4000000e+00   4.9000000e+00  -9.5000000e+00   5.0000000e+00
  -1.1100000e+01   1.4000000e+00  -9.4000000e+00   4.8000000e+00  -9.4000000e+00   4.9000000e+00
  -1.1100000e+01   1.3000000e+00  -9.4000000e+00   4.7000000e+00  -9.4000000e+00   4.8000000e+00
  -1.1100000e+01   1.2000000e+00  -9.4000000e+00   4.6000000e+00  -9.4000000e+00   4.7000000e+00
  -1.1000000e+01   1.0000000e+00  -9.4000000e+00   4.5000000e+00  -9.4000000e+00   4.6000000e+00
  -1.1000000e+01   9.0000000e-01  -9.4000000e+00   4.4000000e+00  -9.4000000e+00   4.5000000e+00
  -1.1000000e+01   8.0000000e-01  -9.3000000e+00   4.2000000e+00  -9.4000000e+00   4.4000000e+00
  -1.1000000e+01   7.0000000e-01  -9.3000000e+00   4.1000000e+00  -9.4000000e+00   4.3000000e+00
  -1.1000000e+01   6.0000000e-01  -9.3000000e+00   4.0000000e+00  -9.3000000e+00   4.1000000e+00
  -1.0900000e+01   4.0000000e-01  -9.3000000e+00   3.9000000e+00  -9.3000000e+00   4.0000000e+00
  -1.0900000e+01   3.0000000e-01  -9.3000000e+00   3.8000000e+00  -9.3000000e+00   3.9000000e+00
  -1.0900000e+01   2.0000000e-01  -9.3000000e+00   3.7000000e+00  -9.3000000e+00   3.8000000e+00
  -1.0900000e+01   1.0000000e-01  -9.2000000e+00   3.5000000e+00  -9.3000000e+00   3.7000000e+00
  -1.0800000e+01  -1.0000000e-01  -9.2000000e+00   3.4000000e+00  -9.2000000e+00   3.6000000e+00
  -1.0800000e+01  -2.0000000e-01  -9.2000000e+00   3.3000000e+00  -9.2000000e+00   3.5000000e+00
  -1.0800000e+01  -3.0000000e-01  -9.2000000e+00   3.2000000e+00  -9.2000000e+00   3.4000000e+00
  -1.0800000e+01  -4.0000000e-01  -9.2000000e+00   3.1000000e+00  -9.2000000e+00   3.3000000e+00
  -1.0700000e+01  -6.0000000e-01  -9.1000000e+00   2.9000000e+00  -9.2000000e+00   3.2000000e+00
  -1.0700000e+01  -7.0000000e-01  -9.1000000e+00   2.8000000e+00  -9.2000000e+00   3.1000000e+00
  -1.0700000e+01  -8.0000000e-01  -9.1000000e+00   2.7000000e+00  -9.1000000e+00   2.9000000e+00
  -1.0700000e+01  -9.0000000e-01  -9.1000000e+00   2.6000000e+00  -9.1000000e+00   2.8000000e+00
  -1.0600000e+01  -1.1000000e+00  -9.1000000e+00   2.5000000e+00  -9.1000000e+00   2.7000000e+00
  -1.0600000e+01  -1.2000000e+00  -9.0000000e+00   2.4000000e+00  -9.1000000e+00   2.6000000e+00
  -1.0600000e+01  -1.3000000e+00  -9.0000000e+00   2.3000000e+00  -9.1000000e+00   2.5000000e+00
  -1.0600000e+01  -1.4000000e+00  -9.0000000e+00   2.2000000e+00  -9.0000000e+00   2.4000000e+00
  -1.0500000e+01  -1.6000000e+00  -9.0000000e+00   2.1000000e+00  -9.0000000e+00   2.3000000e+00
  -1.0500000e+01  -1.7000000e+00  -9.0000000e+00   2.0000000e+00  -9.0000000e+00   2.2000000e+00
  -1.0500000e+01  -1.8000000e+00  -8.9000000e+00   1.9000000e+00  -9.0000000e+00   2.1000000e+00
  -1.0400000e+01  -1.9000000e+00  -8.9000000e+00   1.8000000e+00  -9.0000000e+00   2.0000000e+00
  -1.0400000e+01  -2.0000000e+00  -8.9000000e+00   1.7000000e+00  -8.9000000e+00   1.9000000e+00
  -1.0400000e+01  -2.1000000e+00  -8.9000000e+00   1.6000000e+00  -8.9000000e+00   1.8000000e+00
  -1.0400000e+01  -2.2000000e+00  -8.9000000e+00   1.5000000e+00  -8.9000000e+00   1.7000000e+00
  -1.0300000e+01  -2.4000000e+00  -8.8000000e+00   1.4000000e+00  -8.9000000e+00   1.6000000e+00
  -1.0300000e+01  -2.5000000e+00  -8.8000000e+00   1.3000000e+00  -8.9000000e+00   1.5000000e+00
  -1.0300000e+01  -2.6000000e+00  -8.8000000e+00   1.2000000e+00  -8.8000000e+00   1.4000000e+00
  -1.0200000e+01  -2.8000000e+00  -8.8000000e+00   1.1000000e+00  -8.8000000e+00   1.3000000e+00
  -1.0200000e+01  -2.9000000e+00  -8.8000000e+00   1.0000000e+00  -8.8000000e+00   1.2000000e+00
  -1.0200000e+01  -3.0000000e+00  -8.7000000e+00   9.0000000e-01  -8.8000000e+00   1.1000000e+00
  -1.0100000e+01  -3.2000000e+00  -8.7000000e+00   8.0000000e-01  -8.8000000e+00   1.0000000e+00
  -1.0100000e+01  -3.3000000e+00  -8.7000000e+00   7.0000000e-01  -8.7000000e+00   9.0000000e-01
  -1.0100000e+01  -3.4000000e+00  -8.7000000e+00   6.0000000e-01  -8.7000000e+00   8.0000000e-01
  -1.0000000e+01  -3.6000000e+00  -8.7000000e+00   5.0000000e-01  -8.7000000e+00   7.0000000e-01
  -1.0000000e+01  -3.7000000e+00  -8.6000000e+00   4.0000000e-01  -8.7000000e+00   6.0000000e-01
  -9.9000000e+00  -3.9000000e+00  -8.6000000e+00   3.0000000e-01  -8.7000000e+00   5.0000000e-01
  -9.9000000e+00  -4.0000000e+00  -8.6000000e+00   2.0000000e-01  -8.6000000e+00   4.0000000e-01
  -9.9000000e+00  -4.1000000e+00  -8.6000000e+00   1.0000000e-01  -8.6000000e+00   3.0000000e-01
  -9.8000000e+00  -4.3000000e+00  -8.5000000e+00  -1.0000000e-01  -8.6000000e+00   2.0000000e-01
  -9.8000000e+00  -4.4000000e+00  -8.5000000e+00  -2.0000000e-01  -8.6000000e+00   1.0000000e-01
  -9.7000000e+00  -4.6000000e+00  -8.5000000e+00  -3.0000000e-01  -8.5000000e+00  -1.0000000e-01
  -9.7000000e+00  -4.7000000e+00  -8.4000000e+00  -4.0000000e-01  -8.5000000e+00  -2.0000000e-01
  -9.6000000e+00  -4.9000000e+00  -8.4000000e+00  -5.0000000e-01  -8.5000000e+00  -3.0000000e-01
  -9.6000000e+00  -5.0000000e+00  -8.4000000e+00  -6.0000000e-01  -8.4000000e+00  -4.0000000e-01
  -9.6000000e+00  -5.1000000e+00  -8.4000000e+00  -7.0000000e-01  -8.4000000e+00  -5.0000000e-01
  -9.5000000e+00  -5.2000000e+00  -8.3000000e+00  -9.0000000e-01  -8.4000000e+00  -6.0000000e-01
  -9.5000000e+00  -5.3000000e+00  -8.3000000e+00  -1.0000000e+00  -8.4000000e+00  -7.0000000e-01
  -9.5000000e+00  -5.4000000e+00  -8.3000000e+00  -1.1000000e+00  -8.4000000e+00  -8.0000000e-01
  -9.4000000e+00  -5.6000000e+00  -8.3000000e+00  -1.2000000e+00  -8.3000000e+00  -9.0000000e-01
  -9.4000000e+00  -5.7000000e+00  -8.2000000e+00  -1.4000000e+00  -8.3000000e+00  -1.0000000e+00
  -9.3000000e+00  -5.9000000e+00  -8.2000000e+00  -1.5000000e+00  -8.3000000e+00  -1.1000000e+00
  -9.2000000e+00  -6.1000000e+00  -8.1000000e+00  -1.7000000e+00  -8.3000000e+00  -1.2000000e+00
  -9.2000000e+00  -6.2000000e+00  -8.1000000e+00  -1.8000000e+00  -8.2000000e+00  -1.4000000e+00
  -9.1000000e+00  -6.4000000e+00  -8.1000000e+00  -1.9000000e+00  -8.2000000e+00  -1.5000000e+00
  -9.1000000e+00  -6.5000000e+00  -8.0000000e+00  -2.0000000e+00  -8.1000000e+00  -1.7000000e+00
  -9.0000000e+00  -6.7000000e+00  -8.0000000e+00  -2.1000000e+00  -8.1000000e+00  -1.8000000e+00
  -9.0000000e+00  -6.8000000e+00  -8.0000000e+00  -2.2000000e+00  -8.1000000e+00  -1.9000000e+00
  -8.9000000e+00  -7.0000000e+00  -8.0000000e+00  -2.3000000e+00  -8.0000000e+00  -2.0000000e+00
  -8.8000000e+00  -7.2000000e+00  -7.9000000e+00  -2.4000000e+00  -8.0000000e+00  -2.1000000e+00
  -8.8000000e+00  -7.3000000e+00  -7.9000000e+00  -2.5000000e+00  -8.0000000e+00  -2.2000000e+00
  -8.7000000e+00  -7.5000000e+00  -7.9000000e+00  -2.6000000e+00  -8.0000000e+00  -2.3000000e+00
  -8.6000000e+00  -7.7000000e+00  -7.8000000e+00  -2.7000000e+00  -7.9000000e+00  -2.4000000e+00
  -8.6000000e+00  -7.8000000e+00  -7.8000000e+00  -2.8000000e+00  -7.9000000e+00  -2.5000000e+00
  -8.5000000e+00  -8.0000000e+00  -7.8000000e+00  -2.9000000e+00  -7.9000000e+00  -2.6000000e+00
  -8.4000000e+00  -8.2000000e+00  -7.8000000e+00  -3.0000000e+00  -7.8000000e+00  -2.7000000e+00
  -8.3000000e+00  -8.3000000e+00  -7.7000000e+00  -3.2000000e+00  -7.8000000e+00  -2.8000000e+00
  -8.3000000e+00  -8.4000000e+00  -7.7000000e+00  -3.3000000e+00  -7.8000000e+00  -2.9000000e+00
  -8.3000000e+00  -8.5000000e+00  -7.6000000e+00  -3.4000000e+00  -7.8000000e+00  -3.0000000e+00
  -8.2000000e+00  -8.7000000e+00  -7.6000000e+00  -3.5000000e+00  -7.7000000e+00  -3.2000000e+00
  -8.1000000e+00  -8.9000000e+00  -7.6000000e+00  -3.6000000e+00  -7.7000000e+00  -3.3000000e+00
  -8.0000000e+00  -9.0000000e+00  -7.5000000e+00  -3.7000000e+00  -7.6000000e+00  -3.4000000e+00
  -8.0000000e+00  -9.1000000e+00  -7.5000000e+00  -3.8000000e+00  -7.6000000e+00  -3.5000000e+00
  -7.9000000e+00  -9.3000000e+00  -7.5000000e+00  -3.9000000e+00  -7.6000000e+00  -3.6000000e+00
  -7.8000000e+00  -9.4000000e+00  -7.4000000e+00  -4.1000000e+00  -7.5000000e+00  -3.7000000e+00
  -7.8000000e+00  -9.5000000e+00  -7.4000000e+00  -4.2000000e+00  -7.5000000e+00  -3.8000000e+00
  -7.7000000e+00  -9.7000000e+00  -7.4000000e+00  -4.3000000e+00  -7.5000000e+00  -3.9000000e+00
  -7.6000000e+00  -9.9000000e+00  -7.3000000e+00  -4.4000000e+00  -7.5000000e+00  -4.0000000e+00
  -7.5000000e+00  -1.0000000e+01  -7.3000000e+00  -4.5000000e+00  -7.4000000e+00  -4.2000000e+00
  -7.5000000e+00  -1.0100000e+01  -7.3000000e+00  -4.6000000e+00  -7.4000000e+00  -4.3000000e+00
  -7.4000000e+00  -1.0300000e+01  -7.2000000e+00  -4.8000000e+00  -7.3000000e+00  -4.4000000e+00
  -7.3000000e+00  -1.0400000e+01  -7.1000000e+00  -4.9000000e+00  -7.3000000e+00  -4.5000000e+00
  -7.3000000e+00  -1.0500000e+01  -7.1000000e+00  -5.0000000e+00  -7.3000000e+00  -4.6000000e+00
  -7.2000000e+00  -1.0600000e+01  -7.1000000e+00  -5.1000000e+00  -7.2000000e+00  -4.8000000e+00
  -7.1000000e+00  -1.0800000e+01  -7.0000000e+00  -5.2000000e+00  -7.1000000e+00  -4.9000000e+00
  -7.0000000e+00  -1.0900000e+01  -7.0000000e+00  -5.3000000e+00  -7.1000000e+00  -5.0000000e+00
  -7.0000000e+00  -1.1000000e+01  -7.0000000e+00  -5.4000000e+00  -7.1000000e+00  -5.1000000e+00
  -6.9000000e+00  -1.1200000e+01  -6.9000000e+00  -5.6000000e+00  -7.0000000e+00  -5.2000000e+00
  -6.8000000e+00  -1.1300000e+01  -6.9000000e+00  -5.7000000e+00  -7.0000000e+00  -5.3000000e+00
  -6.7000000e+00  -1.1500000e+01  -6.8000000e+00  -5.9000000e+00  -7.0000000e+00  -5.4000000e+00
  -6.6000000e+00  -1.1600000e+01  -6.7000000e+00  -6.1000000e+00  -6.9000000e+00  -5.6000000e+00
  -6.5000000e+00  -1.1800000e+01  -6.7000000e+00  -6.2000000e+00  -6.9000000e+00  -5.7000000e+00
  -6.4000000e+00  -1.1900000e+01  -6.6000000e+00  -6.4000000e+00  -6.8000000e+00  -5.9000000e+00
  -6.3000000e+00  -1.2000000e+01  -6.5000000e+00  -6.5000000e+00  -6.7000000e+00  -6.1000000e+00
  -6.3000000e+00  -1.2100000e+01  -6.5000000e+00  -6.6000000e+00  -6.7000000e+00  -6.2000000e+00
  -6.2000000e+00  -1.2200000e+01  -6.5000000e+00  -6.7000000e+00  -6.6000000e+00  -6.4000000e+00
  -6.1000000e+00  -1.2400000e+01  -6.4000000e+00  -6.9000000e+00  -6.5000000e+00  -6.5000000e+00
  -6.0000000e+00  -1.2500000e+01  -6.3000000e+00  -7.0000000e+00  -6.5000000e+00  -6.6000000e+00
  -5.9000000e+00  -1.2600000e+01  -6.3000000e+00  -7.1000000e+00  -6.5000000e+00  -6.7000000e+00
  -5.8000000e+00  -1.2800000e+01  -6.3000000e+00  -7.2000000e+00  -6.4000000e+00  -6.9000000e+00
  -5.7000000e+00  -1.2900000e+01  -6.2000000e+00  -7.4000000e+00  -6.3000000e+00  -7.0000000e+00
  -5.6000000e+00  -1.3000000e+01  -6.1000000e+00  -7.6000000e+00  -6.3000000e+00  -7.1000000e+00
  -5.5000000e+00  -1.3100000e+01  -6.0000000e+00  -7.7000000e+00  -6.3000000e+00  -7.2000000e+00
  -5.4000000e+00  -1.3300000e+01  -6.0000000e+00  -7.8000000e+00  -6.2000000e+00  -7.4000000e+00
  -5.3000000e+00  -1.3400000e+01  -5.9000000e+00  -8.0000000e+00  -6.1000000e+00  -7.6000000e+00
  -5.2000000e+00  -1.3500000e+01  -5.8000000e+00  -8.2000000e+00  -6.0000000e+00  -7.7000000e+00
  -5.1000000e+00  -1.3600000e+01  -5.7000000e+00  -8.3000000e+00  -6.0000000e+00  -7.8000000e+00
  -5.0000000e+00  -1.3700000e+01  -5.7000000e+00  -8.4000000e+00  -5.9000000e+00  -8.0000000e+00
  -4.9000000e+00  -1.3800000e+01  -5.6000000e+00  -8.6000000e+00  -5.8000000e+00  -8.2000000e+00
  -4.8000000e+00  -1.3900000e+01  -5.5000000e+00  -8.7000000e+00  -5.7000000e+00  -8.3000000e+00
  -4.7000000e+00  -1.4000000e+01  -5.5000000e+00  -8.8000000e+00  -5.7000000e+00  -8.4000000e+00
  -4.6000000e+00  -1.4100000e+01  -5.4000000e+00  -9.0000000e+00  -5.6000000e+00  -8.6000000e+00
  -4.5000000e+00  -1.4200000e+01  -5.3000000e+00  -9.2000000e+00  -5.5000000e+00  -8.7000000e+00
  -4.4000000e+00  -1.4300000e+01  -5.2000000e+00  -9.4000000e+00  -5.5000000e+00  -8.8000000e+00
  -4.3000000e+00  -1.4400000e+01  -5.1000000e+00  -9.5000000e+00  -5.4000000e+00  -9.0000000e+00
  -4.2000000e+00  -1.4500000e+01  -5.0000000e+00  -9.7000000e+00  -5.3000000e+00  -9.2000000e+00
  -4.1000000e+00  -1.4600000e+01  -4.9000000e+00  -9.9000000e+00  -5.2000000e+00  -9.4000000e+00
  -4.0000000e+00  -1.4700000e+01  -4.8000000e+00  -1.0000000e+01  -5.1000000e+00  -9.5000000e+00
  -3.9000000e+00  -1.4700000e+01  -4.7000000e+00  -1.0100000e+01  -5.0000000e+00  -9.6000000e+00
  -3.8000000e+00  -1.4800000e+01  -4.7000000e+00  -1.0200000e+01  -5.0000000e+00  -9.7000000e+00
  -3.7000000e+00  -1.4900000e+01  -4.6000000e+00  -1.0300000e+01  -4.9000000e+00  -9.9000000e+00
  -3.6000000e+00  -1.5000000e+01  -4.5000000e+00  -1.0400000e+01  -4.8000000e+00  -1.0000000e+01
  -3.5000000e+00  -1.5100000e+01  -4.5000000e+00  -1.0500000e+01  -4.7000000e+00  -1.0100000e+01
  -3.4000000e+00  -1.5100000e+01  -4.4000000e+00  -1.0600000e+01  -4.7000000e+00  -1.0200000e+01
  -3.3000000e+00  -1.5200000e+01  -4.3000000e+00  -1.0800000e+01  -4.6000000e+00  -1.0300000e+01
  -3.2000000e+00  -1.5300000e+01  -4.2000000e+00  -1.0900000e+01  -4.5000000e+00  -1.0400000e+01
  -3.0000000e+00  -1.5400000e+01  -4.1000000e+00  -1.1000000e+01  -4.5000000e+00  -1.0500000e+01
  -2.9000000e+00  -1.5400000e+01  -4.0000000e+00  -1.1200000e+01  -4.4000000e+00  -1.0600000e+01
  -2.8000000e+00  -1.5500000e+01  -3.9000000e+00  -1.1300000e+01  -4.3000000e+00  -1.0800000e+01
  -2.7000000e+00  -1.5600000e+01  -3.8000000e+00  -1.1400000e+01  -4.2000000e+00  -1.0900000e+01
  -2.5000000e+00  -1.5700000e+01  -3.7000000e+00  -1.1500000e+01  -4.1000000e+00  -1.1000000e+01
  -2.4000000e+00  -1.5700000e+01  -3.6000000e+00  -1.1600000e+01  -4.0000000e+00  -1.1200000e+01
  -2.3000000e+00  -1.5800000e+01  -3.5000000e+00  -1.1700000e+01  -3.9000000e+00  -1.1300000e+01
  -2.2000000e+00  -1.5800000e+01  -3.4000000e+00  -1.1800000e+01  -3.8000000e+00  -1.1400000e+01
  -2.0000000e+00  -1.5900000e+01  -3.3000000e+00  -1.1900000e+01  -3.7000000e+00  -1.1500000e+01
  -1.9000000e+00  -1.5900000e+01  -3.2000000e+00  -1.2000000e+01  -3.6000000e+00  -1.1600000e+01
  -1.8000000e+00  -1.6000000e+01  -3.1000000e+00  -1.2100000e+01  -3.5000000e+00  -1.1700000e+01
  -1.7000000e+00  -1.6000000e+01  -3.0000000e+00  -1.2200000e+01  -3.4000000e+00  -1.1800000e+01
  -1.5000000e+00  -1.6100000e+01  -2.9000000e+00  -1.2300000e+01  -3.3000000e+00  -1.2000000e+01
  -1.4000000e+00  -1.6100000e+01  -2.8000000e+00  -1.2400000e+01  -3.2000000e+00  -1.2100000e+01
  -1.3000000e+00  -1.6100000e+01  -2.7000000e+00  -1.2500000e+01  -3.0000000e+00  -1.2200000e+01
  -1.2000000e+00  -1.6100000e+01  -2.6000000e+00  -1.2600000e+01  -2.9000000e+00  -1.2300000e+01
  -1.1000000e+00  -1.6200000e+01  -2.5000000e+00  -1.2700000e+01  -2.8000000e+00  -1.2400000e+01
  -1.0000000e+00  -1.6200000e+01  -2.4000000e+00  -1.2700000e+01  -2.7000000e+00  -1.2500000e+01
  -9.0000000e-01  -1.6200000e+01  -2.3000000e+00  -1.2800000e+01  -2.6000000e+00  -1.2600000e+01
  -8.0000000e-01  -1.6200000e+01  -2.2000000e+00  -1.2900000e+01  -2.5000000e+00  -1.2700000e+01
  -7.0000000e-01  -1.6200000e+01  -2.0000000e+00  -1.3000000e+01  -2.4000000e+00  -1.2700000e+01
  -5.0000000e-01  -1.6300000e+01  -1.9000000e+00  -1.3000000e+01  -2.3000000e+00  -1.2800000e+01
  -4.0000000e-01  -1.6300000e+01  -1.8000000e+00  -1.3100000e+01  -2.2000000e+00  -1.2900000e+01
  -3.0000000e-01  -1.6300000e+01  -1.7000000e+00  -1.3200000e+01  -2.0000000e+00  -1.3000000e+01
  -2.0000000e-01  -1.6300000e+01  -1.6000000e+00  -1.3200000e+01  -1.9000000e+00  -1.3000000e+01
  -1.0000000e-01  -1.6300000e+01  -1.5000000e+00  -1.3200000e+01  -1.8000000e+00  -1.3100000e+01
   0.0000000e+00  -1.6300000e+01  -1.4000000e+00  -1.3300000e+01  -1.7000000e+00  -1.3200000e+01
   1.0000000e-01  -1.6300000e+01  -1.2000000e+00  -1.3400000e+01  -1.5000000e+00  -1.3300000e+01
   2.0000000e-01  -1.6300000e+01  -1.1000000e+00  -1.3400000e+01  -1.4000000e+00  -1.3300000e+01
   3.0000000e-01  -1.6300000e+01  -9.0000000e-01  -1.3500000e+01  -1.2000000e+00  -1.3400000e+01
   4.0000000e-01  -1.6300000e+01  -8.0000000e-01  -1.3500000e+01  -1.1000000e+00  -1.3400000e+01
   5.0000000e-01  -1.6300000e+01  -7.0000000e-01  -1.3500000e+01  -9.0000000e-01  -1.3500000e+01
   7.0000000e-01  -1.6200000e+01  -6.0000000e-01  -1.3500000e+01  -8.0000000e-01  -1.3500000e+01
   8.0000000e-01  -1.6200000e+01  -5.0000000e-01  -1.3500000e+01  -7.0000000e-01  -1.3500000e+01
   9.0000000e-01  -1.6200000e+01  -4.0000000e-01  -1.3600000e+01  -6.0000000e-01  -1.3500000e+01
   1.0000000e+00  -1.6200000e+01  -3.0000000e-01  -1.3600000e+01  -5.0000000e-01  -1.3500000e+01
   1.1000000e+00  -1.6200000e+01  -2.0000000e-01  -1.3600000e+01  -4.0000000e-01  -1.3600000e+01
   1.2000000e+00  -1.6100000e+01  -1.0000000e-01  -1.3600000e+01  -3.0000000e-01  -1.3600000e+01
   1.3000000e+00  -1.6100000e+01   0.0000000e+00  -1.3600000e+01  -2.0000000e-01  -1.3600000e+01
   1.4000000e+00  -1.6100000e+01   1.0000000e-01  -1.3600000e+01  -1.0000000e-01  -1.3600000e+01
   1.5000000e+00  -1.6100000e+01   2.0000000e-01  -1.3600000e+01   0.0000000e+00  -1.3600000e+01
   1.7000000e+00  -1.6000000e+01   3.0000000e-01  -1.3600000e+01   1.0000000e-01  -1.3600000e+01
   1.8000000e+00  -1.6000000e+01   4.0000000e-01  -1.3600000e+01   2.0000000e-01  -1.3600000e+01
   1.9000000e+00  -1.5900000e+01   5.0000000e-01  -1.3600000e+01   3.0000000e-01  -1.3600000e+01
   2.0000000e+00  -1.5900000e+01   7.0000000e-01  -1.3500000e+01   4.0000000e-01  -1.3600000e+01
   2.2000000e+00  -1.5800000e+01   8.0000000e-01  -1.3500000e+01   5.0000000e-01  -1.3600000e+01
   2.3000000e+00  -1.5800000e+01   9.0000000e-01  -1.3500000e+01   7.0000000e-01  -1.3500000e+01
   2.4000000e+00  -1.5700000e+01   1.1000000e+00  -1.3400000e+01   8.0000000e-01  -1.3500000e+01
   2.5000000e+00  -1.5700000e+01   1.2000000e+00  -1.3400000e+01   9.0000000e-01  -1.3500000e+01
   2.7000000e+00  -1.5600000e+01   1.4000000e+00  -1.3300000e+01   1.1000000e+00  -1.3400000e+01
   2.8000000e+00  -1.5500000e+01   1.5000000e+00  -1.3300000e+01   1.2000000e+00  -1.3400000e+01
   2.9000000e+00  -1.5400000e+01   1.7000000e+00  -1.3200000e+01   1.4000000e+00  -1.3300000e+01
   3.0000000e+00  -1.5400000e+01   1.9000000e+00  -1.3100000e+01   1.5000000e+00  -1.3300000e+01
   3.2000000e+00  -1.5300000e+01   2.1000000e+00  -1.3000000e+01   1.7000000e+00  -1.3200000e+01
   3.3000000e+00  -1.5200000e+01   2.2000000e+00  -1.2900000e+01   1.9000000e+00  -1.3100000e+01
   3.4000000e+00  -1.5100000e+01   2.4000000e+00  -1.2800000e+01   2.1000000e+00  -1.3000000e+01
   3.5000000e+00  -1.5100000e+01   2.5000000e+00  -1.2700000e+01   2.2000000e+00  -1.2900000e+01
   3.6000000e+00  -1.5000000e+01   2.6000000e+00  -1.2600000e+01   2.4000000e+00  -1.2800000e+01
   3.7000000e+00  -1.4900000e+01   2.8000000e+00  -1.2500000e+01   2.5000000e+00  -1.2700000e+01
   3.8000000e+00  -1.4800000e+01   2.9000000e+00  -1.2400000e+01   2.6000000e+00  -1.2600000e+01
   3.9000000e+00  -1.4700000e+01   3.0000000e+00  -1.2300000e+01   2.8000000e+00  -1.2500000e+01
   4.0000000e+00  -1.4700000e+01   3.1000000e+00  -1.2200000e+01   2.9000000e+00  -1.2400000e+01
   4.1000000e+00  -1.4600000e+01   3.2000000e+00  -1.2100000e+01   3.0000000e+00  -1.2300000e+01
   4.2000000e+00  -1.4500000e+01   3.3000000e+00  -1.2000000e+01   3.1000000e+00  -1.2200000e+01
   4.3000000e+00  -1.4400000e+01   3.4000000e+00  -1.1900000e+01   3.2000000e+00  -1.2100000e+01
   4.4000000e+00  -1.4300000e+01   3.5000000e+00  -1.1800000e+01   3.3000000e+00  -1.2000000e+01
   4.5000000e+00  -1.4200000e+01   3.6000000e+00  -1.1700000e+01   3.4000000e+00  -1.1900000e+01
   4.6000000e+00  -1.4100000e+01   3.7000000e+00  -1.1600000e+01   3.5000000e+00  -1.1800000e+01
   4.7000000e+00  -1.4000000e+01   3.8000000e+00  -1.1500000e+01   3.6000000e+00  -1.1700000e+01
   4.8000000e+00  -1.3900000e+01   3.9000000e+00  -1.1300000e+01   3.7000000e+00  -1.1600000e+01
   4.9000000e+00  -1.3800000e+01   4.0000000e+00  -1.1200000e+01   3.8000000e+00  -1.1500000e+01
   5.0000000e+00  -1.3700000e+01   4.1000000e+00  -1.1100000e+01   3.9000000e+00  -1.1300000e+01
   5.1000000e+00  -1.3600000e+01   4.2000000e+00  -1.1000000e+01   4.0000000e+00  -1.1200000e+01
   5.2000000e+00  -1.3500000e+01   4.2000000e+00  -1.0900000e+01   4.1000000e+00  -1.1100000e+01
   5.3000000e+00  -1.3400000e+01   4.3000000e+00  -1.0800000e+01   4.2000000e+00  -1.1000000e+01
   5.4000000e+00  -1.3300000e+01   4.4000000e+00  -1.0700000e+01   4.2000000e+00  -1.0900000e+01
   5.5000000e+00  -1.3100000e+01   4.5000000e+00  -1.0500000e+01   4.3000000e+00  -1.0800000e+01
   5.6000000e+00  -1.3000000e+01   4.6000000e+00  -1.0400000e+01   4.4000000e+00  -1.0700000e+01
   5.7000000e+00  -1.2900000e+01   4.7000000e+00  -1.0200000e+01   4.5000000e+00  -1.0500000e+01
   5.8000000e+00  -1.2800000e+01   4.8000000e+00  -1.0100000e+01   4.6000000e+00  -1.0400000e+01
   5.9000000e+00  -1.2600000e+01   4.9000000e+00  -9.9000000e+00   4.7000000e+00  -1.0200000e+01
   6.0000000e+00  -1.2500000e+01   5.0000000e+00  -9.8000000e+00   4.8000000e+00  -1.0100000e+01
   6.1000000e+00  -1.2400000e+01   5.1000000e+00  -9.6000000e+00   4.8000000e+00  -1.0000000e+01
   6.2000000e+00  -1.2200000e+01   5.2000000e+00  -9.4000000e+00   4.9000000e+00  -9.9000000e+00
   6.3000000e+00  -1.2100000e+01   5.3000000e+00  -9.3000000e+00   5.0000000e+00  -9.8000000e+00
   6.3000000e+00  -1.2000000e+01   5.4000000e+00  -9.1000000e+00   5.1000000e+00  -9.6000000e+00
   6.4000000e+00  -1.1900000e+01   5.4000000e+00  -9.0000000e+00   5.1000000e+00  -9.5000000e+00
   6.5000000e+00  -1.1800000e+01   5.5000000e+00  -8.9000000e+00   5.2000000e+00  -9.4000000e+00
   6.6000000e+00  -1.1600000e+01   5.5000000e+00  -8.8000000e+00   5.3000000e+00  -9.3000000e+00
   6.7000000e+00  -1.1500000e+01   5.6000000e+00  -8.7000000e+00   5.4000000e+00  -9.1000000e+00
   6.8000000e+00  -1.1300000e+01   5.7000000e+00  -8.5000000e+00   5.4000000e+00  -9.0000000e+00
   6.9000000e+00  -1.1200000e+01   5.8000000e+00  -8.3000000e+00   5.5000000e+00  -8.9000000e+00
   7.0000000e+00  -1.1000000e+01   5.8000000e+00  -8.2000000e+00   5.5000000e+00  -8.8000000e+00
   7.0000000e+00  -1.0900000e+01   5.9000000e+00  -8.1000000e+00   5.6000000e+00  -8.7000000e+00
   7.1000000e+00  -1.0800000e+01   6.0000000e+00  -7.9000000e+00   5.7000000e+00  -8.5000000e+00
   7.2000000e+00  -1.0600000e+01   6.0000000e+00  -7.8000000e+00   5.8000000e+00  -8.3000000e+00
   7.3000000e+00  -1.0500000e+01   6.1000000e+00  -7.7000000e+00   5.8000000e+00  -8.2000000e+00
   7.3000000e+00  -1.0400000e+01   6.2000000e+00  -7.5000000e+00   5.9000000e+00  -8.1000000e+00
   7.4000000e+00  -1.0300000e+01   6.3000000e+00  -7.3000000e+00   6.0000000e+00  -7.9000000e+00
   7.5000000e+00  -1.0100000e+01   6.3000000e+00  -7.2000000e+00   6.0000000e+00  -7.8000000e+00
   7.5000000e+00  -1.0000000e+01   6.4000000e+00  -7.0000000e+00   6.1000000e+00  -7.7000000e+00
   7.6000000e+00  -9.9000000e+00   6.5000000e+00  -6.8000000e+00   6.2000000e+00  -7.5000000e+00
   7.7000000e+00  -9.7000000e+00   6.5000000e+00  -6.7000000e+00   6.3000000e+00  -7.3000000e+00
   7.8000000e+00  -9.5000000e+00   6.6000000e+00  -6.5000000e+00   6.3000000e+00  -7.2000000e+00
   7.8000000e+00  -9.4000000e+00   6.7000000e+00  -6.3000000e+00   6.4000000e+00  -7.0000000e+00
   7.9000000e+00  -9.3000000e+00   6.7000000e+00  -6.2000000e+00   6.5000000e+00  -6.8000000e+00
   8.0000000e+00  -9.1000000e+00   6.8000000e+00  -6.0000000e+00   6.5000000e+00  -6.7000000e+00
   8.0000000e+00  -9.0000000e+00   6.8000000e+00  -5.9000000e+00   6.6000000e+00  -6.6000000e+00
   8.1000000e+00  -8.9000000e+00   6.9000000e+00  -5.8000000e+00   6.6000000e+00  -6.5000000e+00
   8.2000000e+00  -8.7000000e+00   6.9000000e+00  -5.7000000e+00   6.7000000e+00  -6.3000000e+00
   8.3000000e+00  -8.5000000e+00   7.0000000e+00  -5.5000000e+00   6.7000000e+00  -6.2000000e+00
   8.3000000e+00  -8.4000000e+00   7.0000000e+00  -5.4000000e+00   6.8000000e+00  -6.1000000e+00
   8.3000000e+00  -8.3000000e+00   7.1000000e+00  -5.3000000e+00   6.8000000e+00  -6.0000000e+00
   8.4000000e+00  -8.2000000e+00   7.1000000e+00  -5.2000000e+00   6.8000000e+00  -5.9000000e+00
   8.5000000e+00  -8.0000000e+00   7.2000000e+00  -5.0000000e+00   6.9000000e+00  -5.8000000e+00
   8.6000000e+00  -7.8000000e+00   7.2000000e+00  -4.9000000e+00   6.9000000e+00  -5.7000000e+00
   8.6000000e+00  -7.7000000e+00   7.3000000e+00  -4.7000000e+00   7.0000000e+00  -5.5000000e+00
   8.7000000e+00  -7.5000000e+00   7.3000000e+00  -4.6000000e+00   7.0000000e+00  -5.4000000e+00
   8.8000000e+00  -7.3000000e+00   7.3000000e+00  -4.5000000e+00   7.1000000e+00  -5.3000000e+00
   8.8000000e+00  -7.2000000e+00   7.4000000e+00  -4.4000000e+00   7.1000000e+00  -5.2000000e+00
   8.9000000e+00  -7.0000000e+00   7.4000000e+00  -4.3000000e+00   7.2000000e+00  -5.0000000e+00
   9.0000000e+00  -6.8000000e+00   7.5000000e+00  -4.1000000e+00   7.2000000e+00  -4.9000000e+00
   9.0000000e+00  -6.7000000e+00   7.5000000e+00  -4.0000000e+00   7.3000000e+00  -4.7000000e+00
   9.1000000e+00  -6.5000000e+00   7.5000000e+00  -3.9000000e+00   7.3000000e+00  -4.6000000e+00
   9.1000000e+00  -6.4000000e+00   7.6000000e+00  -3.8000000e+00   7.3000000e+00  -4.5000000e+00
   9.2000000e+00  -6.2000000e+00   7.6000000e+00  -3.7000000e+00   7.4000000e+00  -4.4000000e+00
   9.2000000e+00  -6.1000000e+00   7.7000000e+00  -3.5000000e+00   7.4000000e+00  -4.3000000e+00
   9.3000000e+00  -5.9000000e+00   7.7000000e+00  -3.4000000e+00   7.5000000e+00  -4.1000000e+00
   9.4000000e+00  -5.7000000e+00   7.7000000e+00  -3.3000000e+00   7.5000000e+00  -4.0000000e+00
   9.4000000e+00  -5.6000000e+00   7.8000000e+00  -3.1000000e+00   7.5000000e+00  -3.9000000e+00
   9.5000000e+00  -5.4000000e+00   7.8000000e+00  -3.0000000e+00   7.6000000e+00  -3.8000000e+00
   9.5000000e+00  -5.3000000e+00   7.8000000e+00  -2.9000000e+00   7.6000000e+00  -3.7000000e+00
   9.5000000e+00  -5.2000000e+00   7.9000000e+00  -2.8000000e+00   7.7000000e+00  -3.5000000e+00
   9.6000000e+00  -5.1000000e+00   7.9000000e+00  -2.7000000e+00   7.7000000e+00  -3.4000000e+00
   9.6000000e+00  -5.0000000e+00   7.9000000e+00  -2.6000000e+00   7.7000000e+00  -3.3000000e+00
   9.6000000e+00  -4.9000000e+00   8.0000000e+00  -2.4000000e+00   7.8000000e+00  -3.1000000e+00
   9.7000000e+00  -4.7000000e+00   8.0000000e+00  -2.3000000e+00   7.8000000e+00  -3.0000000e+00
   9.7000000e+00  -4.6000000e+00   8.0000000e+00  -2.2000000e+00   7.8000000e+00  -2.9000000e+00
   9.8000000e+00  -4.4000000e+00   8.1000000e+00  -2.1000000e+00   7.9000000e+00  -2.8000000e+00
   9.8000000e+00  -4.3000000e+00   8.1000000e+00  -2.0000000e+00   7.9000000e+00  -2.7000000e+00
   9.8000000e+00  -4.2000000e+00   8.1000000e+00  -1.9000000e+00   7.9000000e+00  -2.6000000e+00
   9.9000000e+00  -4.1000000e+00   8.2000000e+00  -1.7000000e+00   8.0000000e+00  -2.4000000e+00
   9.9000000e+00  -4.0000000e+00   8.2000000e+00  -1.6000000e+00   8.0000000e+00  -2.3000000e+00
   9.9000000e+00  -3.9000000e+00   8.2000000e+00  -1.5000000e+00   8.0000000e+00  -2.2000000e+00
   1.0000000e+01  -3.7000000e+00   8.2000000e+00  -1.4000000e+00   8.1000000e+00  -2.1000000e+00
   1.0000000e+01  -3.6000000e+00   8.3000000e+00  -1.3000000e+00   8.1000000e+00  -2.0000000e+00
   1.0100000e+01  -3.4000000e+00   8.3000000e+00  -1.2000000e+00   8.1000000e+00  -1.9000000e+00
   1.0100000e+01  -3.3000000e+00   8.3000000e+00  -1.1000000e+00   8.2000000e+00  -1.7000000e+00
   1.0100000e+01  -3.2000000e+00   8.3000000e+00  -1.0000000e+00   8.2000000e+00  -1.6000000e+00
   1.0200000e+01  -3.0000000e+00   8.4000000e+00  -9.0000000e-01   8.2000000e+00  -1.5000000e+00
   1.0200000e+01  -2.9000000e+00   8.4000000e+00  -8.0000000e-01   8.2000000e+00  -1.4000000e+00
   1.0200000e+01  -2.8000000e+00   8.4000000e+00  -7.0000000e-01   8.3000000e+00  -1.3000000e+00
   1.0200000e+01  -2.7000000e+00   8.5000000e+00  -5.0000000e-01   8.3000000e+00  -1.2000000e+00
   1.0300000e+01  -2.6000000e+00   8.5000000e+00  -4.0000000e-01   8.3000000e+00  -1.1000000e+00
   1.0300000e+01  -2.5000000e+00   8.5000000e+00  -3.0000000e-01   8.3000000e+00  -1.0000000e+00
   1.0300000e+01  -2.4000000e+00   8.5000000e+00  -2.0000000e-01   8.4000000e+00  -9.0000000e-01
   1.0400000e+01  -2.2000000e+00   8.6000000e+00  -1.0000000e-01   8.4000000e+00  -8.0000000e-01
   1.0400000e+01  -2.1000000e+00   8.6000000e+00   0.0000000e+00   8.4000000e+00  -7.0000000e-01
   1.0400000e+01  -2.0000000e+00   8.6000000e+00   1.0000000e-01   8.5000000e+00  -5.0000000e-01
   1.0400000e+01  -1.9000000e+00   8.7000000e+00   3.0000000e-01   8.5000000e+00  -4.0000000e-01
   1.0500000e+01  -1.8000000e+00   8.7000000e+00   4.0000000e-01   8.5000000e+00  -3.0000000e-01
   1.0500000e+01  -1.7000000e+00   8.7000000e+00   5.0000000e-01   8.5000000e+00  -2.0000000e-01
   1.0500000e+01  -1.6000000e+00   8.7000000e+00   6.0000000e-01   8.6000000e+00  -1.0000000e-01
   1.0600000e+01  -1.4000000e+00   8.8000000e+00   8.0000000e-01   8.6000000e+00   0.0000000e+00
   1.0600000e+01  -1.3000000e+00   8.8000000e+00   9.0000000e-01   8.6000000e+00   1.0000000e-01
   1.0600000e+01  -1.2000000e+00   8.8000000e+00   1.0000000e+00   8.7000000e+00   3.0000000e-01
   1.0600000e+01  -1.1000000e+00   8.8000000e+00   1.1000000e+00   8.7000000e+00   4.0000000e-01
   1.0700000e+01  -9.0000000e-01   8.9000000e+00   1.3000000e+00   8.7000000e+00   5.0000000e-01
   1.0700000e+01  -8.0000000e-01   8.9000000e+00   1.4000000e+00   8.7000000e+00   6.0000000e-01
   1.0700000e+01  -7.0000000e-01   8.9000000e+00   1.5000000e+00   8.8000000e+00   8.0000000e-01
   1.0700000e+01  -6.0000000e-01   8.9000000e+00   1.6000000e+00   8.8000000e+00   9.0000000e-01
   1.0700000e+01  -5.0000000e-01   9.0000000e+00   1.8000000e+00   8.8000000e+00   1.0000000e+00
   1.0800000e+01  -4.0000000e-01   9.0000000e+00   1.9000000e+00   8.8000000e+00   1.1000000e+00
   1.0800000e+01  -3.0000000e-01   9.0000000e+00   2.0000000e+00   8.9000000e+00   1.3000000e+00
   1.0800000e+01  -2.0000000e-01   9.0000000e+00   2.1000000e+00   8.9000000e+00   1.4000000e+00
   1.0800000e+01  -1.0000000e-01   9.1000000e+00   2.3000000e+00   8.9000000e+00   1.5000000e+00
   1.0900000e+01   1.0000000e-01   9.1000000e+00   2.4000000e+00   8.9000000e+00   1.6000000e+00
   1.0900000e+01   2.0000000e-01   9.1000000e+00   2.5000000e+00   9.0000000e+00   1.8000000e+00
   1.0900000e+01   3.0000000e-01   9.1000000e+00   2.6000000e+00   9.0000000e+00   1.9000000e+00
   1.0900000e+01   4.0000000e-01   9.1000000e+00   2.7000000e+00   9.0000000e+00   2.0000000e+00
   1.1000000e+01   6.0000000e-01   9.2000000e+00   2.9000000e+00   9.0000000e+00   2.1000000e+00
   1.1000000e+01   7.0000000e-01   9.2000000e+00   3.0000000e+00   9.1000000e+00   2.3000000e+00
   1.1000000e+01   8.0000000e-01   9.2000000e+00   3.1000000e+00   9.1000000e+00   2.4000000e+00
   1.1000000e+01   9.0000000e-01   9.2000000e+00   3.2000000e+00   9.1000000e+00   2.5000000e+00
   1.1000000e+01   1.0000000e+00   9.2000000e+00   3.3000000e+00   9.1000000e+00   2.6000000e+00
   1.1100000e+01   1.2000000e+00   9.3000000e+00   3.4000000e+00   9.2000000e+00   2.8000000e+00
   1.1100000e+01   1.3000000e+00   9.3000000e+00   3.5000000e+00   9.2000000e+00   2.9000000e+00
   1.1100000e+01   1.4000000e+00   9.3000000e+00   3.6000000e+00   9.2000000e+00   3.0000000e+00
   1.1100000e+01   1.5000000e+00   9.3000000e+00   3.7000000e+00   9.2000000e+00   3.1000000e+00
   1.1100000e+01   1.6000000e+00   9.3000000e+00   3.8000000e+00   9.2000000e+00   3.2000000e+00
   1.1100000e+01   1.7000000e+00   9.3000000e+00   3.9000000e+00   9.2000000e+00   3.3000000e+00
   1.1100000e+01   1.8000000e+00   9.4000000e+00   4.1000000e+00   9.3000000e+00   3.4000000e+00
   1.1200000e+01   1.9000000e+00   9.4000000e+00   4.2000000e+00   9.3000000e+00   3.5000000e+00
   1.1200000e+01   2.0000000e+00   9.4000000e+00   4.3000000e+00   9.3000000e+00   3.6000000e+00
   1.1200000e+01   2.1000000e+00   9.4000000e+00   4.4000000e+00   9.3000000e+00   3.7000000e+00
   1.1200000e+01   2.2000000e+00   9.4000000e+00   4.5000000e+00   9.3000000e+00   3.8000000e+00
   1.1200000e+01   2.3000000e+00   9.5000000e+00   4.7000000e+00   9.3000000e+00   3.9000000e+00
   1.1200000e+01   2.4000000e+00   9.5000000e+00   4.8000000e+00   9.4000000e+00   4.0000000e+00
   1.1300000e+01   2.6000000e+00   9.5000000e+00   4.9000000e+00   9.4000000e+00   4.1000000e+00
   1.1300000e+01   2.7000000e+00   9.5000000e+00   5.0000000e+00   9.4000000e+00   4.2000000e+00
   1.1300000e+01   2.8000000e+00   9.5000000e+00   5.1000000e+00   9.4000000e+00   4.3000000e+00
   1.1300000e+01   2.9000000e+00   9.5000000e+00   5.2000000e+00   9.4000000e+00   4.4000000e+00
   1.1300000e+01   3.0000000e+00   9.5000000e+00   5.3000000e+00   9.4000000e+00   4.5000000e+00
   1.1300000e+01   3.1000000e+00   9.5000000e+00   5.4000000e+00   9.5000000e+00   4.7000000e+00
   1.1300000e+01   3.2000000e+00   9.6000000e+00   5.5000000e+00   9.5000000e+00   4.8000000e+00
   1.1400000e+01   3.4000000e+00   9.6000000e+00   5.6000000e+00   9.5000000e+00   4.9000000e+00
   1.1400000e+01   3.5000000e+00   9.6000000e+00   5.7000000e+00   9.5000000e+00   5.0000000e+00
   1.1400000e+01   3.6000000e+00   9.6000000e+00   5.8000000e+00   9.5000000e+00   5.1000000e+00
   1.1400000e+01   3.7000000e+00   9.6000000e+00   5.9000000e+00   9.5000000e+00   5.2000000e+00
   1.1400000e+01   3.8000000e+00   9.6000000e+00   6.0000000e+00   9.5000000e+00   5.3000000e+00
   1.1400000e+01   3.9000000e+00   9.6000000e+00   6.1000000e+00   9.5000000e+00   5.4000000e+00
   1.1400000e+01   4.0000000e+00   9.6000000e+00   6.2000000e+00   9.6000000e+00   5.5000000e+00
   1.1400000e+01   4.1000000e+00   9.7000000e+00   6.3000000e+00   9.6000000e+00   5.6000000e+00
   1.1400000e+01   4.2000000e+00   9.7000000e+00   6.4000000e+00   9.6000000e+00   5.7000000e+00
   1.1500000e+01   4.4000000e+00   9.7000000e+00   6.5000000e+00   9.6000000e+00   5.8000000e+00
   1.1500000e+01   4.5000000e+00   9.7000000e+00   6.6000000e+00   9.6000000e+00   5.9000000e+00
   1.1500000e+01   4.6000000e+00   9.7000000e+00   6.7000000e+00   9.6000000e+00   6.0000000e+00
   1.1500000e+01   4.7000000e+00   9.7000000e+00   6.8000000e+00   9.6000000e+00   6.1000000e+00
   1.1500000e+01   4.8000000e+00   9.7000000e+00   6.9000000e+00   9.6000000e+00   6.2000000e+00
   1.1500000e+01   4.9000000e+00   9.7000000e+00   7.0000000e+00   9.7000000e+00   6.3000000e+00
   1.1500000e+01   5.0000000e+00   9.7000000e+00   7.1000000e+00   9.7000000e+00   6.4000000e+00
   1.1500000e+01   5.1000000e+00   9.7000000e+00   7.2000000e+00   9.7000000e+00   6.5000000e+00
   1.1500000e+01   5.2000000e+00   9.8000000e+00   7.3000000e+00   9.7000000e+00   6.6000000e+00
   1.1500000e+01   5.3000000e+00   9.8000000e+00   7.4000000e+00   9.7000000e+00   6.7000000e+00
   1.1500000e+01   5.4000000e+00   9.8000000e+00   7.5000000e+00   9.7000000e+00   6.8000000e+00
   1.1500000e+01   5.5000000e+00   9.8000000e+00   7.6000000e+00   9.7000000e+00   6.9000000e+00
   1.1500000e+01   5.6000000e+00   9.8000000e+00   7.7000000e+00   9.7000000e+00   7.0000000e+00
   1.1500000e+01   5.7000000e+00   9.8000000e+00   7.8000000e+00   9.7000000e+00   7.1000000e+00
   1.1500000e+01   5.8000000e+00   9.8000000e+00   7.9000000e+00   9.7000000e+00   7.2000000e+00
   1.1600000e+01   5.9000000e+00   9.8000000e+00   8.0000000e+00   9.8000000e+00   7.3000000e+00
   1.1600000e+01   6.0000000e+00   9.8000000e+00   8.1000000e+00   9.8000000e+00   7.4000000e+00
   1.1600000e+01   6.1000000e+00   9.8000000e+00   8.2000000e+00   9.8000000e+00   7.5000000e+00
   1.1600000e+01   6.2000000e+00   9.8000000e+00   8.3000000e+00   9.8000000e+00   7.6000000e+00
   1.1600000e+01   6.3000000e+00   9.8000000e+00   8.4000000e+00   9.8000000e+00   7.7000000e+00
   1.1600000e+01   6.4000000e+00   9.9000000e+00   8.5000000e+00   9.8000000e+00   7.8000000e+00
   1.1600000e+01   6.5000000e+00   9.9000000e+00   8.6000000e+00   9.8000000e+00   7.9000000e+00
   1.1600000e+01   6.6000000e+00   9.9000000e+00   8.7000000e+00   9.8000000e+00   8.0000000e+00
   1.1600000e+01   6.7000000e+00   9.9000000e+00   8.8000000e+00   9.8000000e+00   8.1000000e+00
   1.1600000e+01   6.8000000e+00   9.9000000e+00   8.9000000e+00   9.8000000e+00   8.2000000e+00
   1.1600000e+01   6.9000000e+00   9.9000000e+00   9.0000000e+00   9.8000000e+00   8.3000000e+00
   1.1600000e+01   7.0000000e+00   9.9000000e+00   9.1000000e+00   9.9000000e+00   8.5000000e+00
   1.1600000e+01   7.1000000e+00   9.9000000e+00   9.2000000e+00   9.9000000e+00   8.6000000e+00
   1.1600000e+01   7.2000000e+00   9.9000000e+00   9.3000000e+00   9.9000000e+00   8.7000000e+00
   1.1600000e+01   7.3000000e+00   9.9000000e+00   9.4000000e+00   9.9000000e+00   8.8000000e+00
   1.1600000e+01   7.4000000e+00   9.9000000e+00   9.5000000e+00   9.9000000e+00   8.9000000e+00
   1.1600000e+01   7.5000000e+00   9.9000000e+00   9.6000000e+00   9.9000000e+00   9.0000000e+00
   1.1600000e+01   7.6000000e+00   9.9000000e+00   9.7000000e+00   9.9000000e+00   9.1000000e+00
   1.1600000e+01   7.7000000e+00   9.9000000e+00   9.8000000e+00   9.9000000e+00   9.2000000e+00
   1.1600000e+01   7.8000000e+00   9.9000000e+00   9.9000000e+00   9.9000000e+00   9.3000000e+00
   1.1600000e+01   7.9000000e+00   9.9000000e+00   1.0000000e+01   9.9000000e+00   9.4000000e+00
   1.1600000e+01   8.0000000e+00   9.9000000e+00   1.0100000e+01   9.9000000e+00   9.5000000e+00
   1.1600000e+01   8.1000000e+00   9.9000000e+00   1.0200000e+01   9.9000000e+00   9.6000000e+00
   1.1600000e+01   8.2000000e+00   9.9000000e+00   1.0300000e+01   9.9000000e+00   9.7000000e+00
   1.1600000e+01   8.3000000e+00   9.9000000e+00   1.0400000e+01   9.9000000e+00   9.8000000e+00
   1.1600000e+01   8.4000000e+00   9.9000000e+00   1.0500000e+01   9.9000000e+00   9.9000000e+00
   1.1600000e+01   8.5000000e+00   9.9000000e+00   1.0600000e+01   9.9000000e+00   1.0000000e+01
   1.1600000e+01   8.6000000e+00   9.9000000e+00   1.0700000e+01   9.9000000e+00   1.0100000e+01
   1.1600000e+01   8.7000000e+00   9.9000000e+00   1.0800000e+01   9.9000000e+00   1.0200000e+01
   1.1600000e+01   8.8000000e+00   9.9000000e+00   1.0900000e+01   9.9000000e+00   1.0300000e+01
   1.1600000e+01   8.9000000e+00   9.9000000e+00   1.1000000e+01   9.9000000e+00   1.0400000e+01
   1.1600000e+01   9.0000000e+00   9.9000000e+00   1.1100000e+01   9.9000000e+00   1.0500000e+01
   1.1600000e+01   9.1000000e+00   9.9000000e+00   1.1200000e+01   9.9000000e+00   1.0600000e+01
   1.1600000e+01   9.2000000e+00   9.9000000e+00   1.1300000e+01   9.9000000e+00   1.0700000e+01
   1.1600000e+01   9.3000000e+00   9.9000000e+00   1.1400000e+01   9.9000000e+00   1.0800000e+01
   1.1500000e+01   9.5000000e+00   9.9000000e+00   1.1500000e+01   9.9000000e+00   1.0900000e+01
   1.1500000e+01   9.6000000e+00   9.9000000e+00   1.1600000e+01   9.9000000e+00   1.1000000e+01
   1.1500000e+01   9.7000000e+00   9.9000000e+00   1.1700000e+01   9.9000000e+00   1.1100000e+01
   1.1500000e+01   9.8000000e+00   9.9000000e+00   1.1800000e+01   9.9000000e+00   1.1200000e+01
   1.1500000e+01   9.9000000e+00   9.9000000e+00   1.1900000e+01   9.9000000e+00   1.1300000e+01
   1.1500000e+01   1.0000000e+01   9.9000000e+00   1.2000000e+01   9.9000000e+00   1.1400000e+01
   1.1500000e+01   1.0100000e+01   9.9000000e+00   1.2100000e+01   9.9000000e+00   1.1500000e+01
   1.1500000e+01   1.0200000e+01   9.9000000e+00   1.2200000e+01   9.9000000e+00   1.1600000e+01
   1.1500000e+01   1.0300000e+01   9.9000000e+00   1.2300000e+01   9.9000000e+00   1.1700000e+01
   1.1500000e+01   1.0400000e+01   9.9000000e+00   1.2400000e+01   9.9000000e+00   1.1800000e+01
   1.1500000e+01   1.0500000e+01   9.9000000e+00   1.2500000e+01   9.9000000e+00   1.1900000e+01
   1.1500000e+01   1.0600000e+01   9.9000000e+00   1.2600000e+01   9.9000000e+00   1.2000000e+01
   1.1400000e+01   1.0800000e+01   9.9000000e+00   1.2700000e+01   9.9000000e+00   1.2100000e+01
   1.1400000e+01   1.0900000e+01   9.9000000e+00   1.2800000e+01   9.9000000e+00   1.2200000e+01
   1.1400000e+01   1.1000000e+01   9.9000000e+00   1.2900000e+01   9.9000000e+00   1.2300000e+01
   1.1400000e+01   1.1100000e+01   9.9000000e+00   1.3000000e+01   9.9000000e+00   1.2400000e+01
   1.1400000e+01   1.1200000e+01   9.8000000e+00   1.3200000e+01   9.9000000e+00   1.2500000e+01
   1.1400000e+01   1.1300000e+01   9.8000000e+00   1.3300000e+01   9.9000000e+00   1.2600000e+01
   1.1300000e+01   1.1500000e+01   9.8000000e+00   1.3400000e+01   9.9000000e+00   1.2700000e+01
   1.1300000e+01   1.1600000e+01   9.8000000e+00   1.3500000e+01   9.9000000e+00   1.2800000e+01
   1.1300000e+01   1.1700000e+01   9.8000000e+00   1.3600000e+01   9.9000000e+00   1.2900000e+01
   1.1300000e+01   1.1800000e+01   9.8000000e+00   1.3700000e+01   9.9000000e+00   1.3000000e+01
   1.1300000e+01   1.1900000e+01   9.8000000e+00   1.3800000e+01   9.9000000e+00   1.3100000e+01
   1.1200000e+01   1.2000000e+01   9.8000000e+00   1.3900000e+01   9.8000000e+00   1.3200000e+01
   1.1200000e+01   1.2100000e+01   9.7000000e+00   1.4000000e+01   9.8000000e+00   1.3300000e+01
   1.1200000e+01   1.2200000e+01   9.7000000e+00   1.4100000e+01   9.8000000e+00   1.3400000e+01
   1.1200000e+01   1.2300000e+01   9.7000000e+00   1.4200000e+01   9.8000000e+00   1.3500000e+01
   1.1200000e+01   1.2400000e+01   9.7000000e+00   1.4300000e+01   9.8000000e+00   1.3600000e+01
   1.1100000e+01   1.2500000e+01   9.7000000e+00   1.4400000e+01   9.8000000e+00   1.3700000e+01
   1.1100000e+01   1.2600000e+01   9.7000000e+00   1.4500000e+01   9.8000000e+00   1.3800000e+01
   1.1100000e+01   1.2700000e+01   9.6000000e+00   1.4700000e+01   9.8000000e+00   1.3900000e+01
   1.1100000e+01   1.2800000e+01   9.6000000e+00   1.4800000e+01   9.7000000e+00   1.4000000e+01
   1.1100000e+01   1.2900000e+01   9.6000000e+00   1.4900000e+01   9.7000000e+00   1.4100000e+01
   1.1000000e+01   1.3000000e+01   9.5000000e+00   1.5000000e+01   9.7000000e+00   1.4200000e+01
   1.1000000e+01   1.3100000e+01   9.5000000e+00   1.5100000e+01   9.7000000e+00   1.4300000e+01
   1.1000000e+01   1.3200000e+01   9.5000000e+00   1.5200000e+01   9.7000000e+00   1.4400000e+01
   1.0900000e+01   1.3400000e+01   9.5000000e+00   1.5300000e+01   9.7000000e+00   1.4500000e+01
   1.0900000e+01   1.3500000e+01   9.4000000e+00   1.5500000e+01   9.6000000e+00   1.4700000e+01
   1.0900000e+01   1.3600000e+01   9.4000000e+00   1.5600000e+01   9.6000000e+00   1.4800000e+01
   1.0800000e+01   1.3800000e+01   9.3000000e+00   1.5700000e+01   9.6000000e+00   1.4900000e+01
   1.0800000e+01   1.3900000e+01   9.3000000e+00   1.5800000e+01   9.5000000e+00   1.5000000e+01
   1.0700000e+01   1.4000000e+01   9.2000000e+00   1.5900000e+01   9.5000000e+00   1.5100000e+01
   1.0700000e+01   1.4100000e+01   9.2000000e+00   1.6000000e+01   9.5000000e+00   1.5200000e+01
   1.0600000e+01   1.4300000e+01   9.1000000e+00   1.6200000e+01   9.5000000e+00   1.5300000e+01
   1.0600000e+01   1.4400000e+01   9.0000000e+00   1.6300000e+01   9.4000000e+00   1.5500000e+01
   1.0500000e+01   1.4500000e+01   8.9000000e+00   1.6400000e+01   9.4000000e+00   1.5600000e+01
   1.0500000e+01   1.4600000e+01   8.9000000e+00   1.6500000e+01   9.3000000e+00   1.5700000e+01
   1.0400000e+01   1.4800000e+01   8.8000000e+00   1.6600000e+01   9.3000000e+00   1.5800000e+01
   1.0300000e+01   1.5000000e+01   8.7000000e+00   1.6700000e+01   9.2000000e+00   1.5900000e+01
   1.0200000e+01   1.5200000e+01   8.5000000e+00   1.6800000e+01   9.2000000e+00   1.6000000e+01
   1.0100000e+01   1.5300000e+01   8.3000000e+00   1.6900000e+01   9.1000000e+00   1.6200000e+01
   1.0000000e+01   1.5500000e+01   8.2000000e+00   1.6900000e+01   9.0000000e+00   1.6300000e+01
   9.9000000e+00   1.5600000e+01   8.1000000e+00   1.6900000e+01   8.9000000e+00   1.6400000e+01
   9.8000000e+00   1.5800000e+01   8.0000000e+00   1.6900000e+01   8.9000000e+00   1.6500000e+01
   9.7000000e+00   1.5900000e+01   7.9000000e+00   1.7000000e+01   8.8000000e+00   1.6600000e+01
   9.6000000e+00   1.6000000e+01   7.8000000e+00   1.7000000e+01   8.7000000e+00   1.6700000e+01
   9.5000000e+00   1.6100000e+01   7.7000000e+00   1.6900000e+01   8.5000000e+00   1.6800000e+01
   9.4000000e+00   1.6200000e+01   7.6000000e+00   1.6900000e+01   8.3000000e+00   1.6900000e+01
   9.3000000e+00   1.6300000e+01   7.5000000e+00   1.6900000e+01   8.2000000e+00   1.6900000e+01
   9.2000000e+00   1.6400000e+01   7.4000000e+00   1.6900000e+01   8.1000000e+00   1.6900000e+01
   9.0000000e+00   1.6500000e+01   7.3000000e+00   1.6900000e+01   8.0000000e+00   1.6900000e+01
   8.9000000e+00   1.6600000e+01   7.2000000e+00   1.6800000e+01   7.9000000e+00   1.7000000e+01
   8.8000000e+00   1.6600000e+01   7.1000000e+00   1.6800000e+01   7.8000000e+00   1.7000000e+01
   8.7000000e+00   1.6700000e+01   7.0000000e+00   1.6800000e+01   7.7000000e+00   1.6900000e+01
   8.6000000e+00   1.6800000e+01   6.9000000e+00   1.6700000e+01   7.6000000e+00   1.6900000e+01
   8.5000000e+00   1.6800000e+01   6.8000000e+00   1.6700000e+01   7.5000000e+00   1.6900000e+01
   8.3000000e+00   1.6900000e+01   6.7000000e+00   1.6600000e+01   7.4000000e+00   1.6900000e+01
   8.2000000e+00   1.6900000e+01   6.6000000e+00   1.6600000e+01   7.3000000e+00   1.6900000e+01
   8.0000000e+00   1.7000000e+01   6.4000000e+00   1.6500000e+01   7.2000000e+00   1.6800000e+01
   7.9000000e+00   1.7000000e+01   6.2000000e+00   1.6400000e+01   7.1000000e+00   1.6800000e+01
   7.8000000e+00   1.7000000e+01   6.0000000e+00   1.6300000e+01   7.0000000e+00   1.6800000e+01
   7.7000000e+00   1.7000000e+01   5.9000000e+00   1.6200000e+01   6.9000000e+00   1.6700000e+01
   7.6000000e+00   1.7100000e+01   5.8000000e+00   1.6100000e+01   6.8000000e+00   1.6700000e+01
   7.5000000e+00   1.7100000e+01   5.7000000e+00   1.6100000e+01   6.7000000e+00   1.6600000e+01
   7.4000000e+00   1.7100000e+01   5.6000000e+00   1.6000000e+01   6.6000000e+00   1.6600000e+01
   7.3000000e+00   1.7100000e+01   5.4000000e+00   1.5900000e+01   6.4000000e+00   1.6500000e+01
   7.2000000e+00   1.7100000e+01   5.2000000e+00   1.5800000e+01   6.2000000e+00   1.6400000e+01
   7.1000000e+00   1.7100000e+01   5.1000000e+00   1.5700000e+01   6.0000000e+00   1.6300000e+01
   7.0000000e+00   1.7100000e+01   4.9000000e+00   1.5600000e+01   5.9000000e+00   1.6200000e+01
   6.9000000e+00   1.7100000e+01   4.8000000e+00   1.5500000e+01   5.8000000e+00   1.6100000e+01
   6.8000000e+00   1.7100000e+01   4.6000000e+00   1.5400000e+01   5.7000000e+00   1.6100000e+01
   6.7000000e+00   1.7100000e+01   4.5000000e+00   1.5300000e+01   5.6000000e+00   1.6000000e+01
   6.6000000e+00   1.7100000e+01   4.4000000e+00   1.5200000e+01   5.4000000e+00   1.5900000e+01
   6.5000000e+00   1.7100000e+01   4.3000000e+00   1.5200000e+01   5.2000000e+00   1.5800000e+01
   6.4000000e+00   1.7100000e+01   4.2000000e+00   1.5100000e+01   5.1000000e+00   1.5700000e+01
   6.3000000e+00   1.7100000e+01   4.1000000e+00   1.5000000e+01   4.9000000e+00   1.5600000e+01
   6.2000000e+00   1.7100000e+01   4.0000000e+00   1.5000000e+01   4.8000000e+00   1.5500000e+01
   6.1000000e+00   1.7100000e+01   3.9000000e+00   1.4900000e+01   4.6000000e+00   1.5400000e+01
   6.0000000e+00   1.7100000e+01   3.7000000e+00   1.4800000e+01   4.5000000e+00   1.5300000e+01
   5.9000000e+00   1.7100000e+01   3.5000000e+00   1.4700000e+01   4.4000000e+00   1.5200000e+01
   5.8000000e+00   1.7100000e+01   3.4000000e+00   1.4600000e+01   4.3000000e+00   1.5200000e+01
   5.6000000e+00   1.7000000e+01   3.3000000e+00   1.4600000e+01   4.2000000e+00   1.5100000e+01
   5.5000000e+00   1.7000000e+01   3.1000000e+00   1.4500000e+01   4.1000000e+00   1.5000000e+01
   5.4000000e+00   1.7000000e+01   3.0000000e+00   1.4400000e+01   4.0000000e+00   1.5000000e+01
   5.3000000e+00   1.7000000e+01   2.9000000e+00   1.4300000e+01   3.9000000e+00   1.4900000e+01
   5.2000000e+00   1.7000000e+01   2.8000000e+00   1.4300000e+01   3.8000000e+00   1.4900000e+01
   5.1000000e+00   1.7000000e+01   2.7000000e+00   1.4300000e+01   3.7000000e+00   1.4800000e+01
   4.9000000e+00   1.6900000e+01   2.5000000e+00   1.4200000e+01   3.5000000e+00   1.4700000e+01
   4.8000000e+00   1.6900000e+01   2.4000000e+00   1.4100000e+01   3.4000000e+00   1.4600000e+01
   4.7000000e+00   1.6900000e+01   2.3000000e+00   1.4100000e+01   3.3000000e+00   1.4600000e+01
   4.6000000e+00   1.6900000e+01   2.1000000e+00   1.4000000e+01   3.1000000e+00   1.4500000e+01
   4.5000000e+00   1.6900000e+01   2.0000000e+00   1.4000000e+01   3.0000000e+00   1.4400000e+01
   4.4000000e+00   1.6800000e+01   1.9000000e+00   1.3900000e+01   2.9000000e+00   1.4300000e+01
   4.3000000e+00   1.6800000e+01   1.8000000e+00   1.3900000e+01   2.8000000e+00   1.4300000e+01
   4.2000000e+00   1.6800000e+01   1.7000000e+00   1.3900000e+01   2.7000000e+00   1.4300000e+01
   4.1000000e+00   1.6800000e+01   1.5000000e+00   1.3800000e+01   2.5000000e+00   1.4200000e+01
   4.0000000e+00   1.6800000e+01   1.4000000e+00   1.3800000e+01   2.4000000e+00   1.4100000e+01
   3.9000000e+00   1.6700000e+01   1.2000000e+00   1.3700000e+01   2.3000000e+00   1.4100000e+01
   3.8000000e+00   1.6700000e+01   1.1000000e+00   1.3700000e+01   2.1000000e+00   1.4000000e+01
   3.7000000e+00   1.6700000e+01   1.0000000e+00   1.3700000e+01   2.0000000e+00   1.4000000e+01
   3.6000000e+00   1.6700000e+01   9.0000000e-01   1.3700000e+01   1.9000000e+00   1.3900000e+01
   3.5000000e+00   1.6700000e+01   8.0000000e-01   1.3600000e+01   1.8000000e+00   1.3900000e+01
   3.4000000e+00   1.6600000e+01   7.0000000e-01   1.3600000e+01   1.7000000e+00   1.3900000e+01
   3.3000000e+00   1.6600000e+01   6.0000000e-01   1.3600000e+01   1.5000000e+00   1.3800000e+01
   3.2000000e+00   1.6600000e+01   5.0000000e-01   1.3600000e+01   1.4000000e+00   1.3800000e+01
   3.1000000e+00   1.6600000e+01   4.0000000e-01   1.3600000e+01   1.3000000e+00   1.3700000e+01
   3.0000000e+00   1.6600000e+01   3.0000000e-01   1.3600000e+01   1.2000000e+00   1.3700000e+01
   2.9000000e+00   1.6600000e+01   2.0000000e-01   1.3600000e+01   1.1000000e+00   1.3700000e+01
   2.7000000e+00   1.6500000e+01   1.0000000e-01   1.3600000e+01   1.0000000e+00   1.3700000e+01
   2.6000000e+00   1.6500000e+01   0.0000000e+00   1.3600000e+01   9.0000000e-01   1.3700000e+01
   2.5000000e+00   1.6500000e+01  -1.0000000e-01   1.3600000e+01   7.0000000e-01   1.3600000e+01
   2.4000000e+00   1.6500000e+01  -2.0000000e-01   1.3600000e+01   6.0000000e-01   1.3600000e+01
   2.3000000e+00   1.6500000e+01  -3.0000000e-01   1.3600000e+01   5.0000000e-01   1.3600000e+01
   2.1000000e+00   1.6400000e+01  -4.0000000e-01   1.3600000e+01   4.0000000e-01   1.3600000e+01
   2.0000000e+00   1.6400000e+01  -5.0000000e-01   1.3600000e+01   3.0000000e-01   1.3600000e+01
   1.9000000e+00   1.6400000e+01  -6.0000000e-01   1.3600000e+01   2.0000000e-01   1.3600000e+01
   1.8000000e+00   1.6400000e+01  -8.0000000e-01   1.3700000e+01   1.0000000e-01   1.3600000e+01
   1.7000000e+00   1.6400000e+01  -9.0000000e-01   1.3700000e+01   0.0000000e+00   1.3600000e+01
   1.6000000e+00   1.6400000e+01  -1.0000000e+00   1.3700000e+01  -1.0000000e-01   1.3600000e+01
   1.5000000e+00   1.6400000e+01  -1.1000000e+00   1.3700000e+01  -2.0000000e-01   1.3600000e+01
   1.4000000e+00   1.6300000e+01  -1.3000000e+00   1.3800000e+01  -3.0000000e-01   1.3600000e+01
   1.3000000e+00   1.6300000e+01  -1.4000000e+00   1.3800000e+01  -4.0000000e-01   1.3600000e+01
   1.2000000e+00   1.6300000e+01  -1.5000000e+00   1.3800000e+01  -5.0000000e-01   1.3600000e+01
   1.1000000e+00   1.6300000e+01  -1.7000000e+00   1.3900000e+01  -6.0000000e-01   1.3600000e+01
   1.0000000e+00   1.6300000e+01  -1.8000000e+00   1.3900000e+01  -8.0000000e-01   1.3700000e+01
   9.0000000e-01   1.6300000e+01  -1.9000000e+00   1.3900000e+01  -9.0000000e-01   1.3700000e+01
   8.0000000e-01   1.6300000e+01  -2.0000000e+00   1.4000000e+01  -1.0000000e+00   1.3700000e+01
   7.0000000e-01   1.6300000e+01  -2.2000000e+00   1.4100000e+01  -1.1000000e+00   1.3700000e+01
   6.0000000e-01   1.6300000e+01  -2.3000000e+00   1.4100000e+01  -1.3000000e+00   1.3800000e+01
   5.0000000e-01   1.6300000e+01  -2.4000000e+00   1.4100000e+01  -1.4000000e+00   1.3800000e+01
   4.0000000e-01   1.6300000e+01  -2.5000000e+00   1.4200000e+01  -1.5000000e+00   1.3800000e+01
   3.0000000e-01   1.6300000e+01  -2.7000000e+00   1.4300000e+01  -1.6000000e+00   1.3800000e+01
   2.0000000e-01   1.6300000e+01  -2.9000000e+00   1.4400000e+01  -1.7000000e+00   1.3900000e+01
   1.0000000e-01   1.6300000e+01  -3.1000000e+00   1.4500000e+01  -1.8000000e+00   1.3900000e+01
   0.0000000e+00   1.6300000e+01  -3.3000000e+00   1.4600000e+01  -1.9000000e+00   1.3900000e+01
  -1.0000000e-01   1.6300000e+01  -3.4000000e+00   1.4600000e+01  -2.0000000e+00   1.4000000e+01
  -2.0000000e-01   1.6300000e+01  -3.5000000e+00   1.4700000e+01  -2.1000000e+00   1.4000000e+01
  -3.0000000e-01   1.6300000e+01  -3.6000000e+00   1.4800000e+01  -2.2000000e+00   1.4100000e+01
  -4.0000000e-01   1.6300000e+01  -3.8000000e+00   1.4900000e+01  -2.3000000e+00   1.4100000e+01
  -5.0000000e-01   1.6300000e+01  -3.9000000e+00   1.4900000e+01  -2.4000000e+00   1.4100000e+01
  -6.0000000e-01   1.6300000e+01  -4.0000000e+00   1.5000000e+01  -2.5000000e+00   1.4200000e+01
  -7.0000000e-01   1.6300000e+01  -4.1000000e+00   1.5100000e+01  -2.7000000e+00   1.4300000e+01
  -8.0000000e-01   1.6300000e+01  -4.3000000e+00   1.5200000e+01  -2.9000000e+00   1.4400000e+01
  -9.0000000e-01   1.6300000e+01  -4.4000000e+00   1.5300000e+01  -3.1000000e+00   1.4500000e+01
  -1.0000000e+00   1.6300000e+01  -4.6000000e+00   1.5400000e+01  -3.3000000e+00   1.4600000e+01
  -1.1000000e+00   1.6300000e+01  -4.7000000e+00   1.5500000e+01  -3.4000000e+00   1.4600000e+01
  -1.2000000e+00   1.6300000e+01  -4.9000000e+00   1.5600000e+01  -3.5000000e+00   1.4700000e+01
  -1.3000000e+00   1.6300000e+01  -5.0000000e+00   1.5700000e+01  -3.6000000e+00   1.4800000e+01
  -1.4000000e+00   1.6300000e+01  -5.2000000e+00   1.5800000e+01  -3.8000000e+00   1.4900000e+01
  -1.5000000e+00   1.6400000e+01  -5.3000000e+00   1.5900000e+01  -3.9000000e+00   1.4900000e+01
  -1.6000000e+00   1.6400000e+01  -5.4000000e+00   1.5900000e+01  -4.0000000e+00   1.5000000e+01
  -1.7000000e+00   1.6400000e+01  -5.5000000e+00   1.6000000e+01  -4.1000000e+00   1.5100000e+01
  -1.8000000e+00   1.6400000e+01  -5.7000000e+00   1.6100000e+01  -4.3000000e+00   1.5200000e+01
  -1.9000000e+00   1.6400000e+01  -5.8000000e+00   1.6200000e+01  -4.4000000e+00   1.5300000e+01
  -2.0000000e+00   1.6400000e+01  -5.9000000e+00   1.6200000e+01  -4.6000000e+00   1.5400000e+01
  -2.1000000e+00   1.6400000e+01  -6.0000000e+00   1.6300000e+01  -4.7000000e+00   1.5500000e+01
  -2.3000000e+00   1.6500000e+01  -6.1000000e+00   1.6400000e+01  -4.9000000e+00   1.5600000e+01
  -2.4000000e+00   1.6500000e+01  -6.2000000e+00   1.6400000e+01  -5.0000000e+00   1.5700000e+01
  -2.5000000e+00   1.6500000e+01  -6.3000000e+00   1.6500000e+01  -5.2000000e+00   1.5800000e+01
  -2.6000000e+00   1.6500000e+01  -6.5000000e+00   1.6600000e+01  -5.3000000e+00   1.5900000e+01
  -2.7000000e+00   1.6500000e+01  -6.6000000e+00   1.6600000e+01  -5.4000000e+00   1.5900000e+01
  -2.9000000e+00   1.6600000e+01  -6.7000000e+00   1.6700000e+01  -5.5000000e+00   1.6000000e+01
  -3.0000000e+00   1.6600000e+01  -6.9000000e+00   1.6800000e+01  -5.7000000e+00   1.6100000e+01
  -3.1000000e+00   1.6600000e+01  -7.0000000e+00   1.6800000e+01  -5.8000000e+00   1.6200000e+01
  -3.2000000e+00   1.6600000e+01  -7.2000000e+00   1.6900000e+01  -5.9000000e+00   1.6200000e+01
  -3.3000000e+00   1.6600000e+01  -7.3000000e+00   1.6900000e+01  -6.0000000e+00   1.6300000e+01
  -3.4000000e+00   1.6600000e+01  -7.4000000e+00   1.6900000e+01  -6.1000000e+00   1.6400000e+01
  -3.5000000e+00   1.6700000e+01  -7.6000000e+00   1.7000000e+01  -6.2000000e+00   1.6400000e+01
  -3.6000000e+00   1.6700000e+01  -7.7000000e+00   1.7000000e+01  -6.3000000e+00   1.6500000e+01
  -3.7000000e+00   1.6700000e+01  -7.8000000e+00   1.7000000e+01  -6.5000000e+00   1.6600000e+01
  -3.8000000e+00   1.6700000e+01  -7.9000000e+00   1.7000000e+01  -6.6000000e+00   1.6600000e+01
  -3.9000000e+00   1.6700000e+01  -8.0000000e+00   1.7000000e+01  -6.7000000e+00   1.6700000e+01
  -4.0000000e+00   1.6800000e+01  -8.2000000e+00   1.6900000e+01  -6.9000000e+00   1.6800000e+01
  -4.1000000e+00   1.6800000e+01  -8.3000000e+00   1.6900000e+01  -7.0000000e+00   1.6800000e+01
  -4.2000000e+00   1.6800000e+01  -8.5000000e+00   1.6800000e+01  -7.2000000e+00   1.6900000e+01
  -4.3000000e+00   1.6800000e+01  -8.6000000e+00   1.6700000e+01  -7.3000000e+00   1.6900000e+01
  -4.4000000e+00   1.6800000e+01  -8.7000000e+00   1.6600000e+01  -7.4000000e+00   1.6900000e+01
  -4.5000000e+00   1.6900000e+01  -8.8000000e+00   1.6500000e+01  -7.6000000e+00   1.7000000e+01
  -4.6000000e+00   1.6900000e+01  -8.9000000e+00   1.6400000e+01  -7.7000000e+00   1.7000000e+01
  -4.7000000e+00   1.6900000e+01  -9.0000000e+00   1.6300000e+01  -7.8000000e+00   1.7000000e+01
  -4.8000000e+00   1.6900000e+01  -9.1000000e+00   1.6100000e+01  -7.9000000e+00   1.7000000e+01
  -4.9000000e+00   1.6900000e+01  -9.1000000e+00   1.6000000e+01  -8.0000000e+00   1.7000000e+01
  -5.1000000e+00   1.7000000e+01  -9.2000000e+00   1.5900000e+01  -8.2000000e+00   1.6900000e+01
  -5.2000000e+00   1.7000000e+01  -9.2000000e+00   1.5800000e+01  -8.3000000e+00   1.6900000e+01
  -5.3000000e+00   1.7000000e+01  -9.3000000e+00   1.5700000e+01  -8.5000000e+00   1.6800000e+01
  -5.4000000e+00   1.7000000e+01  -9.4000000e+00   1.5500000e+01  -8.6000000e+00   1.6700000e+01
  -5.5000000e+00   1.7000000e+01  -9.4000000e+00   1.5400000e+01  -8.7000000e+00   1.6600000e+01
  -5.6000000e+00   1.7000000e+01  -9.4000000e+00   1.5300000e+01  -8.8000000e+00   1.6500000e+01
  -5.8000000e+00   1.7100000e+01  -9.5000000e+00   1.5100000e+01  -8.9000000e+00   1.6400000e+01
  -5.9000000e+00   1.7100000e+01  -9.5000000e+00   1.5000000e+01  -9.0000000e+00   1.6300000e+01
  -6.0000000e+00   1.7100000e+01  -9.5000000e+00   1.4900000e+01  -9.1000000e+00   1.6100000e+01
  -6.1000000e+00   1.7100000e+01  -9.6000000e+00   1.4800000e+01  -9.1000000e+00   1.6000000e+01
  -6.2000000e+00   1.7100000e+01  -9.6000000e+00   1.4700000e+01  -9.2000000e+00   1.5900000e+01
  -6.3000000e+00   1.7100000e+01  -9.6000000e+00   1.4600000e+01  -9.2000000e+00   1.5800000e+01
  -6.4000000e+00   1.7100000e+01  -9.6000000e+00   1.4500000e+01  -9.3000000e+00   1.5700000e+01
  -6.5000000e+00   1.7100000e+01  -9.6000000e+00   1.4400000e+01  -9.4000000e+00   1.5500000e+01
  -6.6000000e+00   1.7100000e+01  -9.7000000e+00   1.4300000e+01  -9.4000000e+00   1.5400000e+01
  -6.7000000e+00   1.7100000e+01  -9.7000000e+00   1.4200000e+01  -9.5000000e+00   1.5200000e+01
  -6.8000000e+00   1.7100000e+01  -9.7000000e+00   1.4100000e+01  -9.5000000e+00   1.5100000e+01
  -6.9000000e+00   1.7100000e+01  -9.7000000e+00   1.4000000e+01  -9.5000000e+00   1.5000000e+01
  -7.0000000e+00   1.7100000e+01  -9.7000000e+00   1.3900000e+01  -9.5000000e+00   1.4900000e+01
  -7.1000000e+00   1.7100000e+01  -9.7000000e+00   1.3800000e+01  -9.6000000e+00   1.4800000e+01
  -7.2000000e+00   1.7100000e+01  -9.8000000e+00   1.3600000e+01  -9.6000000e+00   1.4700000e+01
  -7.3000000e+00   1.7100000e+01  -9.8000000e+00   1.3500000e+01  -9.6000000e+00   1.4600000e+01
  -7.4000000e+00   1.7100000e+01  -9.8000000e+00   1.3400000e+01  -9.6000000e+00   1.4500000e+01
  -7.5000000e+00   1.7100000e+01  -9.8000000e+00   1.3300000e+01  -9.6000000e+00   1.4400000e+01
  -7.6000000e+00   1.7100000e+01  -9.8000000e+00   1.3200000e+01  -9.7000000e+00   1.4300000e+01
  -7.7000000e+00   1.7000000e+01  -9.8000000e+00   1.3100000e+01  -9.7000000e+00   1.4200000e+01
  -7.8000000e+00   1.7000000e+01  -9.8000000e+00   1.3000000e+01  -9.7000000e+00   1.4100000e+01
  -7.9000000e+00   1.7000000e+01  -9.8000000e+00   1.2900000e+01  -9.7000000e+00   1.4000000e+01
  -8.0000000e+00   1.7000000e+01  -9.8000000e+00   1.2800000e+01  -9.7000000e+00   1.3900000e+01
  -8.2000000e+00   1.6900000e+01  -9.8000000e+00   1.2700000e+01  -9.7000000e+00   1.3800000e+01
  -8.3000000e+00   1.6900000e+01  -9.9000000e+00   1.2500000e+01  -9.8000000e+00   1.3600000e+01
  -8.5000000e+00   1.6800000e+01  -9.9000000e+00   1.2400000e+01  -9.8000000e+00   1.3500000e+01
  -8.6000000e+00   1.6800000e+01  -9.9000000e+00   1.2300000e+01  -9.8000000e+00   1.3400000e+01
  -8.7000000e+00   1.6700000e+01  -9.9000000e+00   1.2200000e+01  -9.8000000e+00   1.3300000e+01
  -8.8000000e+00   1.6600000e+01  -9.9000000e+00   1.2100000e+01  -9.8000000e+00   1.3200000e+01
  -8.9000000e+00   1.6600000e+01  -9.9000000e+00   1.2000000e+01  -9.8000000e+00   1.3100000e+01
  -9.0000000e+00   1.6500000e+01  -9.9000000e+00   1.1900000e+01  -9.8000000e+00   1.3000000e+01
  -9.2000000e+00   1.6400000e+01  -9.9000000e+00   1.1800000e+01  -9.8000000e+00   1.2900000e+01
  -9.3000000e+00   1.6300000e+01  -9.9000000e+00   1.1700000e+01  -9.8000000e+00   1.2800000e+01
  -9.4000000e+00   1.6200000e+01  -9.9000000e+00   1.1600000e+01  -9.8000000e+00   1.2700000e+01
  -9.5000000e+00   1.6100000e+01  -9.9000000e+00   1.1500000e+01  -9.9000000e+00   1.2500000e+01
  -9.6000000e+00   1.6000000e+01  -9.9000000e+00   1.1400000e+01  -9.9000000e+00   1.2400000e+01
  -9.7000000e+00   1.5900000e+01  -9.9000000e+00   1.1300000e+01  -9.9000000e+00   1.2300000e+01
  -9.8000000e+00   1.5800000e+01  -9.9000000e+00   1.1200000e+01  -9.9000000e+00   1.2200000e+01
  -9.9000000e+00   1.5600000e+01  -9.9000000e+00   1.1100000e+01  -9.9000000e+00   1.2100000e+01
  -1.0000000e+01   1.5500000e+01  -9.9000000e+00   1.1000000e+01  -9.9000000e+00   1.2000000e+01
  -1.0100000e+01   1.5300000e+01  -9.9000000e+00   1.0900000e+01  -9.9000000e+00   1.1900000e+01
  -1.0200000e+01   1.5200000e+01  -9.9000000e+00   1.0800000e+01  -9.9000000e+00   1.1800000e+01
  -1.0300000e+01   1.5000000e+01  -9.9000000e+00   1.0700000e+01  -9.9000000e+00   1.1700000e+01
  -1.0400000e+01   1.4800000e+01  -9.9000000e+00   1.0600000e+01  -9.9000000e+00   1.1600000e+01
  -1.0500000e+01   1.4600000e+01  -9.9000000e+00   1.0500000e+01  -9.9000000e+00   1.1500000e+01
  -1.0500000e+01   1.4500000e+01  -9.9000000e+00   1.0400000e+01  -9.9000000e+00   1.1400000e+01
  -1.0600000e+01   1.4400000e+01  -9.9000000e+00   1.0300000e+01  -9.9000000e+00   1.1300000e+01
  -1.0600000e+01   1.4300000e+01  -9.9000000e+00   1.0200000e+01  -9.9000000e+00   1.1200000e+01
  -1.0700000e+01   1.4100000e+01  -9.9000000e+00   1.0100000e+01  -9.9000000e+00   1.1100000e+01
  -1.0700000e+01   1.4000000e+01  -9.9000000e+00   1.0000000e+01  -9.9000000e+00   1.1000000e+01
  -1.0800000e+01   1.3900000e+01  -9.9000000e+00   9.9000000e+00  -9.9000000e+00   1.0900000e+01
  -1.0800000e+01   1.3800000e+01  -9.9000000e+00   9.8000000e+00  -9.9000000e+00   1.0800000e+01
  -1.0900000e+01   1.3600000e+01  -9.9000000e+00   9.7000000e+00  -9.9000000e+00   1.0700000e+01
  -1.0900000e+01   1.3500000e+01  -9.9000000e+00   9.6000000e+00  -9.9000000e+00   1.0600000e+01
  -1.0900000e+01   1.3400000e+01  -9.9000000e+00   9.5000000e+00  -9.9000000e+00   1.0500000e+01
  -1.1000000e+01   1.3200000e+01  -9.9000000e+00   9.4000000e+00  -9.9000000e+00   1.0400000e+01
  -1.1000000e+01   1.3100000e+01  -9.9000000e+00   9.3000000e+00  -9.9000000e+00   1.0300000e+01
  -1.1000000e+01   1.3000000e+01             NaN             NaN  -9.9000000e+00   1.0200000e+01
  -1.1100000e+01   1.2900000e+01             NaN             NaN  -9.9000000e+00   1.0100000e+01
  -1.1100000e+01   1.2800000e+01             NaN             NaN  -9.9000000e+00   1.0000000e+01
  -1.1100000e+01   1.2700000e+01             NaN             NaN  -9.9000000e+00   9.9000000e+00
  -1.1100000e+01   1.2600000e+01             NaN             NaN  -9.9000000e+00   9.8000000e+00
  -1.1100000e+01   1.2500000e+01             NaN             NaN  -9.9000000e+00   9.7000000e+00
  -1.1200000e+01   1.2400000e+01             NaN             NaN  -9.9000000e+00   9.6000000e+00
  -1.1200000e+01   1.2300000e+01             NaN             NaN  -9.9000000e+00   9.5000000e+00
  -1.1200000e+01   1.2200000e+01             NaN             NaN  -9.9000000e+00   9.4000000e+00
  -1.1200000e+01   1.2100000e+01             NaN             NaN  -9.9000000e+00   9.3000000e+00
  -1.1200000e+01   1.2000000e+01             NaN             NaN             NaN             NaN
  -1.1300000e+01   1.1900000e+01             NaN             NaN             NaN             NaN
  -1.1300000e+01   1.1800000e+01             NaN             NaN             NaN             NaN
  -1.1300000e+01   1.1700000e+01             NaN             NaN             NaN             NaN
  -1.1300000e+01   1.1600000e+01             NaN             NaN             NaN             NaN
  -1.1300000e+01   1.1500000e+01             NaN             NaN             NaN             NaN
  -1.1400000e+01   1.1300000e+01             NaN             NaN             NaN             NaN
  -1.1400000e+01   1.1200000e+01             NaN             NaN             NaN             NaN
  -1.1400000e+01   1.1100000e+01             NaN             NaN             NaN             NaN
  -1.1400000e+01   1.1000000e+01             NaN             NaN             NaN             NaN
  -1.1400000e+01   1.0900000e+01             NaN             NaN             NaN             NaN
  -1.1400000e+01   1.0800000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.0600000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.0500000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.0400000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.0300000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.0200000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.0100000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.0000000e+01             NaN             NaN             NaN             NaN
  -1.1500000e+01   9.9000000e+00             NaN             NaN             NaN             NaN
  -1.1500000e+01   9.8000000e+00             NaN             NaN             NaN             NaN
  -1.1500000e+01   9.7000000e+00             NaN             NaN             NaN             NaN
  -1.1500000e+01   9.6000000e+00             NaN             NaN             NaN             NaN
  -1.1500000e+01   9.5000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   9.3000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   9.2000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   9.1000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   9.0000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.9000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.8000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.7000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.6000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.5000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.4000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.3000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.2000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.1000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   8.0000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.9000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.8000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.7000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.6000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.5000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.4000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.3000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.2000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.1000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   7.0000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.9000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.8000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.7000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.6000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.5000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.4000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.3000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.2000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.1000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   6.0000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   5.9000000e+00             NaN             NaN             NaN             NaN


==> data/exmp-cooked-up-overapprox.dat <==
  -1.2100000e+01   1.0000000e-01  -5.3000000e+00   5.3000000e+00  -5.3000000e+00   5.3000000e+00
  -1.2000000e+01  -1.0000000e-01  -5.2000000e+00   5.1000000e+00  -5.2000000e+00   5.1000000e+00
  -1.2000000e+01  -2.0000000e-01  -5.1000000e+00   4.9000000e+00  -5.1000000e+00   4.9000000e+00
  -1.1900000e+01  -4.0000000e-01  -5.1000000e+00   4.8000000e+00  -5.1000000e+00   4.8000000e+00
  -1.1800000e+01  -6.0000000e-01  -5.0000000e+00   4.6000000e+00  -5.0000000e+00   4.6000000e+00
  -1.1700000e+01  -7.0000000e-01  -5.0000000e+00   4.5000000e+00  -5.0000000e+00   4.5000000e+00
  -1.1600000e+01  -8.0000000e-01  -4.9000000e+00   4.4000000e+00  -4.9000000e+00   4.4000000e+00
  -1.1500000e+01  -9.0000000e-01  -4.9000000e+00   4.3000000e+00  -4.9000000e+00   4.3000000e+00
  -1.1400000e+01  -1.0000000e+00  -4.8000000e+00   4.1000000e+00  -4.8000000e+00   4.1000000e+00
  -1.1300000e+01  -1.1000000e+00  -4.7000000e+00   3.9000000e+00  -4.7000000e+00   3.9000000e+00
  -1.1200000e+01  -1.2000000e+00  -4.6000000e+00   3.7000000e+00  -4.6000000e+00   3.7000000e+00
  -1.1000000e+01  -1.3000000e+00  -4.5000000e+00   3.5000000e+00  -4.5000000e+00   3.5000000e+00
  -1.0900000e+01  -1.4000000e+00  -4.4000000e+00   3.4000000e+00  -4.4000000e+00   3.4000000e+00
  -1.0800000e+01  -1.5000000e+00  -4.4000000e+00   3.3000000e+00  -4.4000000e+00   3.3000000e+00
  -1.0600000e+01  -1.6000000e+00  -4.3000000e+00   3.1000000e+00  -4.3000000e+00   3.1000000e+00
  -1.0500000e+01  -1.7000000e+00  -4.2000000e+00   2.9000000e+00  -4.2000000e+00   2.9000000e+00
  -1.0300000e+01  -1.8000000e+00  -4.1000000e+00   2.7000000e+00  -4.1000000e+00   2.7000000e+00
  -1.0200000e+01  -1.9000000e+00  -4.0000000e+00   2.6000000e+00  -4.0000000e+00   2.6000000e+00
  -1.0000000e+01  -2.0000000e+00  -3.9000000e+00   2.4000000e+00  -3.9000000e+00   2.4000000e+00
  -9.8000000e+00  -2.1000000e+00  -3.8000000e+00   2.2000000e+00  -3.8000000e+00   2.2000000e+00
  -9.7000000e+00  -2.2000000e+00  -3.7000000e+00   2.1000000e+00  -3.7000000e+00   2.1000000e+00
  -9.5000000e+00  -2.3000000e+00  -3.6000000e+00   1.9000000e+00  -3.6000000e+00   1.9000000e+00
  -9.3000000e+00  -2.4000000e+00  -3.5000000e+00   1.8000000e+00  -3.5000000e+00   1.8000000e+00
  -9.2000000e+00  -2.5000000e+00  -3.4000000e+00   1.7000000e+00  -3.4000000e+00   1.7000000e+00
  -9.0000000e+00  -2.6000000e+00  -3.3000000e+00   1.5000000e+00  -3.3000000e+00   1.5000000e+00
  -8.8000000e+00  -2.7000000e+00  -3.2000000e+00   1.4000000e+00  -3.2000000e+00   1.4000000e+00
  -8.7000000e+00  -2.8000000e+00  -3.1000000e+00   1.3000000e+00  -3.1000000e+00   1.3000000e+00
  -8.5000000e+00  -2.9000000e+00  -3.0000000e+00   1.1000000e+00  -3.0000000e+00   1.1000000e+00
  -8.3000000e+00  -3.0000000e+00  -2.9000000e+00   1.0000000e+00  -2.9000000e+00   1.0000000e+00
  -8.2000000e+00  -3.1000000e+00  -2.8000000e+00   9.0000000e-01  -2.8000000e+00   9.0000000e-01
  -8.0000000e+00  -3.2000000e+00  -2.7000000e+00   8.0000000e-01  -2.7000000e+00   8.0000000e-01
  -7.8000000e+00  -3.3000000e+00  -2.6000000e+00   7.0000000e-01  -2.6000000e+00   7.0000000e-01
  -7.7000000e+00  -3.4000000e+00  -2.5000000e+00   6.0000000e-01  -2.5000000e+00   6.0000000e-01
  -7.5000000e+00  -3.5000000e+00  -2.4000000e+00   5.0000000e-01  -2.4000000e+00   5.0000000e-01
  -7.4000000e+00  -3.6000000e+00  -2.3000000e+00   4.0000000e-01  -2.3000000e+00   4.0000000e-01
  -7.2000000e+00  -3.7000000e+00  -2.2000000e+00   3.0000000e-01  -2.2000000e+00   3.0000000e-01
  -7.1000000e+00  -3.8000000e+00  -2.1000000e+00   2.0000000e-01  -2.1000000e+00   2.0000000e-01
  -7.0000000e+00  -3.9000000e+00  -2.0000000e+00   1.0000000e-01  -2.0000000e+00   1.0000000e-01
  -6.8000000e+00  -4.0000000e+00  -1.9000000e+00   1.0000000e-01  -1.9000000e+00   1.0000000e-01
  -6.7000000e+00  -4.1000000e+00  -1.8000000e+00   0.0000000e+00  -1.8000000e+00   0.0000000e+00
  -6.6000000e+00  -4.2000000e+00  -1.7000000e+00  -1.0000000e-01  -1.7000000e+00  -1.0000000e-01
  -6.4000000e+00  -4.3000000e+00  -1.5000000e+00  -2.0000000e-01  -1.5000000e+00  -2.0000000e-01
  -6.3000000e+00  -4.4000000e+00  -1.4000000e+00  -3.0000000e-01  -1.4000000e+00  -3.0000000e-01
  -6.2000000e+00  -4.5000000e+00  -1.2000000e+00  -4.0000000e-01  -1.2000000e+00  -4.0000000e-01
  -6.1000000e+00  -4.6000000e+00  -1.0000000e+00  -5.0000000e-01  -1.0000000e+00  -5.0000000e-01
  -6.0000000e+00  -4.7000000e+00  -9.0000000e-01  -5.0000000e-01  -9.0000000e-01  -5.0000000e-01
  -5.9000000e+00  -4.8000000e+00  -7.0000000e-01  -6.0000000e-01  -7.0000000e-01  -6.0000000e-01
  -5.7000000e+00  -4.9000000e+00  -6.0000000e-01  -6.0000000e-01  -6.0000000e-01  -6.0000000e-01
  -5.6000000e+00  -5.0000000e+00  -5.0000000e-01  -6.0000000e-01  -5.0000000e-01  -6.0000000e-01
  -5.5000000e+00  -5.1000000e+00  -4.0000000e-01  -6.0000000e-01  -4.0000000e-01  -6.0000000e-01
  -5.4000000e+00  -5.2000000e+00  -2.0000000e-01  -7.0000000e-01  -2.0000000e-01  -7.0000000e-01
  -5.3000000e+00  -5.4000000e+00  -1.0000000e-01  -7.0000000e-01  -1.0000000e-01  -7.0000000e-01
  -5.2000000e+00  -5.5000000e+00   0.0000000e+00  -7.0000000e-01   0.0000000e+00  -7.0000000e-01
  -5.1000000e+00  -5.6000000e+00   1.0000000e-01  -7.0000000e-01   1.0000000e-01  -7.0000000e-01
  -5.0000000e+00  -5.7000000e+00   2.0000000e-01  -7.0000000e-01   2.0000000e-01  -7.0000000e-01
  -4.9000000e+00  -5.8000000e+00   4.0000000e-01  -6.0000000e-01   4.0000000e-01  -6.0000000e-01
  -4.8000000e+00  -5.9000000e+00   5.0000000e-01  -6.0000000e-01   5.0000000e-01  -6.0000000e-01
  -4.7000000e+00  -6.1000000e+00   6.0000000e-01  -6.0000000e-01   6.0000000e-01  -6.0000000e-01
  -4.6000000e+00  -6.2000000e+00   7.0000000e-01  -6.0000000e-01   7.0000000e-01  -6.0000000e-01
  -4.5000000e+00  -6.4000000e+00   9.0000000e-01  -5.0000000e-01   9.0000000e-01  -5.0000000e-01
  -4.4000000e+00  -6.5000000e+00   1.0000000e+00  -5.0000000e-01   1.0000000e+00  -5.0000000e-01
  -4.3000000e+00  -6.6000000e+00   1.2000000e+00  -4.0000000e-01   1.2000000e+00  -4.0000000e-01
  -4.2000000e+00  -6.7000000e+00   1.4000000e+00  -3.0000000e-01   1.4000000e+00  -3.0000000e-01
  -4.2000000e+00  -6.8000000e+00   1.6000000e+00  -2.0000000e-01   1.6000000e+00  -2.0000000e-01
  -4.1000000e+00  -7.0000000e+00   1.7000000e+00  -1.0000000e-01   1.7000000e+00  -1.0000000e-01
  -4.0000000e+00  -7.1000000e+00   1.8000000e+00   0.0000000e+00   1.8000000e+00   0.0000000e+00
  -3.9000000e+00  -7.2000000e+00   1.9000000e+00   1.0000000e-01   1.9000000e+00   1.0000000e-01
  -3.9000000e+00  -7.3000000e+00   2.0000000e+00   1.0000000e-01   2.0000000e+00   1.0000000e-01
  -3.8000000e+00  -7.5000000e+00   2.1000000e+00   2.0000000e-01   2.1000000e+00   2.0000000e-01
  -3.7000000e+00  -7.7000000e+00   2.2000000e+00   3.0000000e-01   2.2000000e+00   3.0000000e-01
  -3.6000000e+00  -7.9000000e+00   2.3000000e+00   4.0000000e-01   2.3000000e+00   4.0000000e-01
  -3.5000000e+00  -8.1000000e+00   2.4000000e+00   5.0000000e-01   2.4000000e+00   5.0000000e-01
  -3.4000000e+00  -8.2000000e+00   2.5000000e+00   6.0000000e-01   2.5000000e+00   6.0000000e-01
  -3.4000000e+00  -8.3000000e+00   2.6000000e+00   7.0000000e-01   2.6000000e+00   7.0000000e-01
  -3.3000000e+00  -8.5000000e+00   2.7000000e+00   8.0000000e-01   2.7000000e+00   8.0000000e-01
  -3.2000000e+00  -8.7000000e+00   2.8000000e+00   9.0000000e-01   2.8000000e+00   9.0000000e-01
  -3.2000000e+00  -8.8000000e+00   2.9000000e+00   1.0000000e+00   2.9000000e+00   1.0000000e+00
  -3.1000000e+00  -9.0000000e+00   3.0000000e+00   1.1000000e+00   3.0000000e+00   1.1000000e+00
  -3.0000000e+00  -9.2000000e+00   3.1000000e+00   1.3000000e+00   3.1000000e+00   1.3000000e+00
  -3.0000000e+00  -9.3000000e+00   3.2000000e+00   1.4000000e+00   3.2000000e+00   1.4000000e+00
  -2.9000000e+00  -9.5000000e+00   3.3000000e+00   1.5000000e+00   3.3000000e+00   1.5000000e+00
  -2.8000000e+00  -9.7000000e+00   3.4000000e+00   1.7000000e+00   3.4000000e+00   1.7000000e+00
  -2.8000000e+00  -9.8000000e+00   3.5000000e+00   1.8000000e+00   3.5000000e+00   1.8000000e+00
  -2.7000000e+00  -1.0000000e+01   3.5000000e+00   1.9000000e+00   3.5000000e+00   1.9000000e+00
  -2.7000000e+00  -1.0100000e+01   3.6000000e+00   2.0000000e+00   3.6000000e+00   2.0000000e+00
  -2.6000000e+00  -1.0300000e+01   3.7000000e+00   2.1000000e+00   3.7000000e+00   2.1000000e+00
  -2.6000000e+00  -1.0400000e+01   3.8000000e+00   2.3000000e+00   3.8000000e+00   2.3000000e+00
  -2.5000000e+00  -1.0500000e+01   3.9000000e+00   2.4000000e+00   3.9000000e+00   2.4000000e+00
  -2.5000000e+00  -1.0600000e+01   4.0000000e+00   2.6000000e+00   4.0000000e+00   2.6000000e+00
  -2.5000000e+00  -1.0700000e+01   4.1000000e+00   2.8000000e+00   4.1000000e+00   2.8000000e+00
  -2.5000000e+00  -1.0800000e+01   4.2000000e+00   2.9000000e+00   4.2000000e+00   2.9000000e+00
  -2.4000000e+00  -1.1000000e+01   4.3000000e+00   3.1000000e+00   4.3000000e+00   3.1000000e+00
  -2.4000000e+00  -1.1100000e+01   4.4000000e+00   3.3000000e+00   4.4000000e+00   3.3000000e+00
  -2.3000000e+00  -1.1300000e+01   4.4000000e+00   3.4000000e+00   4.4000000e+00   3.4000000e+00
  -2.3000000e+00  -1.1400000e+01   4.5000000e+00   3.5000000e+00   4.5000000e+00   3.5000000e+00
  -2.3000000e+00  -1.1500000e+01   4.6000000e+00   3.7000000e+00   4.6000000e+00   3.7000000e+00
  -2.2000000e+00  -1.1700000e+01   4.7000000e+00   3.9000000e+00   4.7000000e+00   3.9000000e+00
  -2.2000000e+00  -1.1800000e+01   4.8000000e+00   4.1000000e+00   4.8000000e+00   4.1000000e+00
  -2.2000000e+00  -1.1900000e+01   4.8000000e+00   4.2000000e+00   4.8000000e+00   4.2000000e+00
  -2.1000000e+00  -1.2100000e+01   4.9000000e+00   4.4000000e+00   4.9000000e+00   4.4000000e+00
  -2.1000000e+00  -1.2200000e+01   5.0000000e+00   4.6000000e+00   5.0000000e+00   4.6000000e+00
  -2.1000000e+00  -1.2300000e+01   5.0000000e+00   4.7000000e+00   5.0000000e+00   4.7000000e+00
  -2.0000000e+00  -1.2500000e+01   5.1000000e+00   4.9000000e+00   5.1000000e+00   4.9000000e+00
  -2.0000000e+00  -1.2600000e+01   5.2000000e+00   5.1000000e+00   5.2000000e+00   5.1000000e+00
  -2.0000000e+00  -1.2700000e+01   5.2000000e+00   5.2000000e+00   5.2000000e+00   5.2000000e+00
  -1.9000000e+00  -1.2900000e+01   5.2000000e+00   5.3000000e+00   5.2000000e+00   5.3000000e+00
  -1.9000000e+00  -1.3000000e+01   5.2000000e+00   5.4000000e+00   5.2000000e+00   5.4000000e+00
  -1.9000000e+00  -1.3100000e+01   5.3000000e+00   5.5000000e+00   5.3000000e+00   5.5000000e+00
  -1.8000000e+00  -1.3300000e+01   5.3000000e+00   5.6000000e+00   5.3000000e+00   5.6000000e+00
  -1.8000000e+00  -1.3400000e+01   5.3000000e+00   5.7000000e+00   5.3000000e+00   5.7000000e+00
  -1.8000000e+00  -1.3500000e+01   5.2000000e+00   5.6000000e+00   5.2000000e+00   5.6000000e+00
  -1.8000000e+00  -1.3600000e+01   5.1000000e+00   5.5000000e+00   5.1000000e+00   5.5000000e+00
  -1.7000000e+00  -1.3800000e+01   5.1000000e+00   5.4000000e+00   5.1000000e+00   5.4000000e+00
  -1.7000000e+00  -1.3900000e+01   5.0000000e+00   5.3000000e+00   5.0000000e+00   5.3000000e+00
  -1.7000000e+00  -1.4000000e+01   4.9000000e+00   5.2000000e+00   4.9000000e+00   5.2000000e+00
  -1.7000000e+00  -1.4100000e+01   4.8000000e+00   5.0000000e+00   4.8000000e+00   5.0000000e+00
  -1.6000000e+00  -1.4300000e+01   4.7000000e+00   4.9000000e+00   4.7000000e+00   4.9000000e+00
  -1.6000000e+00  -1.4400000e+01   4.6000000e+00   4.7000000e+00   4.6000000e+00   4.7000000e+00
  -1.6000000e+00  -1.4500000e+01   4.5000000e+00   4.5000000e+00   4.5000000e+00   4.5000000e+00
  -1.6000000e+00  -1.4600000e+01   4.4000000e+00   4.4000000e+00   4.4000000e+00   4.4000000e+00
  -1.5000000e+00  -1.4800000e+01   4.3000000e+00   4.2000000e+00   4.3000000e+00   4.2000000e+00
  -1.5000000e+00  -1.4900000e+01   4.2000000e+00   4.1000000e+00   4.2000000e+00   4.1000000e+00
  -1.5000000e+00  -1.5000000e+01   4.1000000e+00   3.9000000e+00   4.1000000e+00   3.9000000e+00
  -1.5000000e+00  -1.5100000e+01   4.0000000e+00   3.8000000e+00   4.0000000e+00   3.8000000e+00
  -1.5000000e+00  -1.5200000e+01   3.9000000e+00   3.6000000e+00   3.9000000e+00   3.6000000e+00
  -1.4000000e+00  -1.5400000e+01   3.8000000e+00   3.5000000e+00   3.8000000e+00   3.5000000e+00
  -1.4000000e+00  -1.5500000e+01   3.8000000e+00   3.4000000e+00   3.8000000e+00   3.4000000e+00
  -1.4000000e+00  -1.5600000e+01   3.7000000e+00   3.3000000e+00   3.7000000e+00   3.3000000e+00
  -1.4000000e+00  -1.5700000e+01   3.6000000e+00   3.2000000e+00   3.6000000e+00   3.2000000e+00
  -1.3000000e+00  -1.5900000e+01   3.5000000e+00   3.1000000e+00   3.5000000e+00   3.1000000e+00
  -1.3000000e+00  -1.6000000e+01   3.4000000e+00   2.9000000e+00   3.4000000e+00   2.9000000e+00
  -1.3000000e+00  -1.6100000e+01   3.3000000e+00   2.8000000e+00   3.3000000e+00   2.8000000e+00
  -1.3000000e+00  -1.6200000e+01   3.2000000e+00   2.7000000e+00   3.2000000e+00   2.7000000e+00
  -1.3000000e+00  -1.6300000e+01   3.1000000e+00   2.6000000e+00   3.1000000e+00   2.6000000e+00
  -1.2000000e+00  -1.6400000e+01   3.0000000e+00   2.4000000e+00   3.0000000e+00   2.4000000e+00
  -1.2000000e+00  -1.6500000e+01   2.9000000e+00   2.3000000e+00   2.9000000e+00   2.3000000e+00
  -1.2000000e+00  -1.6600000e+01   2.8000000e+00   2.2000000e+00   2.8000000e+00   2.2000000e+00
  -1.2000000e+00  -1.6700000e+01   2.7000000e+00   2.1000000e+00   2.7000000e+00   2.1000000e+00
  -1.2000000e+00  -1.6800000e+01   2.6000000e+00   2.0000000e+00   2.6000000e+00   2.0000000e+00
  -1.2000000e+00  -1.6900000e+01   2.5000000e+00   1.9000000e+00   2.5000000e+00   1.9000000e+00
  -1.1000000e+00  -1.7000000e+01   2.4000000e+00   1.8000000e+00   2.4000000e+00   1.8000000e+00
  -1.1000000e+00  -1.7100000e+01   2.3000000e+00   1.7000000e+00   2.3000000e+00   1.7000000e+00
  -1.1000000e+00  -1.7200000e+01   2.2000000e+00   1.6000000e+00   2.2000000e+00   1.6000000e+00
  -1.1000000e+00  -1.7300000e+01   2.0000000e+00   1.5000000e+00   2.0000000e+00   1.5000000e+00
  -1.1000000e+00  -1.7400000e+01   1.9000000e+00   1.4000000e+00   1.9000000e+00   1.4000000e+00
  -1.1000000e+00  -1.7500000e+01   1.8000000e+00   1.3000000e+00   1.8000000e+00   1.3000000e+00
  -1.0000000e+00  -1.7700000e+01   1.6000000e+00   1.2000000e+00   1.6000000e+00   1.2000000e+00
  -1.0000000e+00  -1.7800000e+01   1.4000000e+00   1.1000000e+00   1.4000000e+00   1.1000000e+00
  -1.0000000e+00  -1.7900000e+01   1.2000000e+00   1.0000000e+00   1.2000000e+00   1.0000000e+00
  -1.0000000e+00  -1.8000000e+01   1.0000000e+00   9.0000000e-01   1.0000000e+00   9.0000000e-01
  -1.0000000e+00  -1.8100000e+01   9.0000000e-01   8.0000000e-01   9.0000000e-01   8.0000000e-01
  -9.0000000e-01  -1.8300000e+01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
  -9.0000000e-01  -1.8400000e+01   7.0000000e-01   8.0000000e-01   7.0000000e-01   8.0000000e-01
  -9.0000000e-01  -1.8500000e+01   5.0000000e-01   7.0000000e-01   5.0000000e-01   7.0000000e-01
  -9.0000000e-01  -1.8600000e+01   4.0000000e-01   7.0000000e-01   4.0000000e-01   7.0000000e-01
  -9.0000000e-01  -1.8700000e+01   3.0000000e-01   7.0000000e-01   3.0000000e-01   7.0000000e-01
  -8.0000000e-01  -1.8900000e+01   2.0000000e-01   7.0000000e-01   2.0000000e-01   7.0000000e-01
  -8.0000000e-01  -1.9000000e+01   1.0000000e-01   7.0000000e-01   1.0000000e-01   7.0000000e-01
  -8.0000000e-01  -1.9100000e+01   0.0000000e+00   7.0000000e-01   0.0000000e+00   7.0000000e-01
  -8.0000000e-01  -1.9200000e+01  -1.0000000e-01   7.0000000e-01  -1.0000000e-01   7.0000000e-01
  -8.0000000e-01  -1.9300000e+01  -2.0000000e-01   7.0000000e-01  -2.0000000e-01   7.0000000e-01
  -8.0000000e-01  -1.9400000e+01  -3.0000000e-01   7.0000000e-01  -3.0000000e-01   7.0000000e-01
  -7.0000000e-01  -1.9500000e+01  -4.0000000e-01   7.0000000e-01  -4.0000000e-01   7.0000000e-01
  -7.0000000e-01  -1.9600000e+01  -5.0000000e-01   7.0000000e-01  -5.0000000e-01   7.0000000e-01
  -7.0000000e-01  -1.9700000e+01  -7.0000000e-01   8.0000000e-01  -7.0000000e-01   8.0000000e-01
  -7.0000000e-01  -1.9800000e+01  -8.0000000e-01   8.0000000e-01  -8.0000000e-01   8.0000000e-01
  -7.0000000e-01  -1.9900000e+01  -9.0000000e-01   8.0000000e-01  -9.0000000e-01   8.0000000e-01
  -6.0000000e-01  -2.0000000e+01  -1.0000000e+00   9.0000000e-01  -1.0000000e+00   9.0000000e-01
  -6.0000000e-01  -2.0100000e+01  -1.2000000e+00   1.0000000e+00  -1.2000000e+00   1.0000000e+00
  -6.0000000e-01  -2.0200000e+01  -1.4000000e+00   1.1000000e+00  -1.4000000e+00   1.1000000e+00
  -6.0000000e-01  -2.0300000e+01  -1.6000000e+00   1.2000000e+00  -1.6000000e+00   1.2000000e+00
  -6.0000000e-01  -2.0400000e+01  -1.8000000e+00   1.3000000e+00  -1.8000000e+00   1.3000000e+00
  -6.0000000e-01  -2.0500000e+01  -1.9000000e+00   1.4000000e+00  -1.9000000e+00   1.4000000e+00
  -5.0000000e-01  -2.0700000e+01  -2.0000000e+00   1.5000000e+00  -2.0000000e+00   1.5000000e+00
  -5.0000000e-01  -2.0800000e+01  -2.2000000e+00   1.6000000e+00  -2.2000000e+00   1.6000000e+00
  -5.0000000e-01  -2.0900000e+01  -2.3000000e+00   1.7000000e+00  -2.3000000e+00   1.7000000e+00
  -5.0000000e-01  -2.1000000e+01  -2.4000000e+00   1.8000000e+00  -2.4000000e+00   1.8000000e+00
  -4.0000000e-01  -2.1200000e+01  -2.5000000e+00   1.9000000e+00  -2.5000000e+00   1.9000000e+00
  -4.0000000e-01  -2.1300000e+01  -2.6000000e+00   2.0000000e+00  -2.6000000e+00   2.0000000e+00
  -4.0000000e-01  -2.1400000e+01  -2.7000000e+00   2.1000000e+00  -2.7000000e+00   2.1000000e+00
  -4.0000000e-01  -2.1500000e+01  -2.8000000e+00   2.2000000e+00  -2.8000000e+00   2.2000000e+00
  -3.0000000e-01  -2.1700000e+01  -2.9000000e+00   2.3000000e+00  -2.9000000e+00   2.3000000e+00
  -3.0000000e-01  -2.1800000e+01  -3.0000000e+00   2.4000000e+00  -3.0000000e+00   2.4000000e+00
  -2.0000000e-01  -2.2000000e+01  -3.1000000e+00   2.5000000e+00  -3.1000000e+00   2.5000000e+00
  -2.0000000e-01  -2.2100000e+01  -3.2000000e+00   2.7000000e+00  -3.2000000e+00   2.7000000e+00
  -1.0000000e-01  -2.2300000e+01  -3.3000000e+00   2.8000000e+00  -3.3000000e+00   2.8000000e+00
   0.0000000e+00  -2.2300000e+01  -3.4000000e+00   2.9000000e+00  -3.4000000e+00   2.9000000e+00
   1.0000000e-01  -2.2300000e+01  -3.5000000e+00   3.1000000e+00  -3.5000000e+00   3.1000000e+00
   2.0000000e-01  -2.2100000e+01  -3.6000000e+00   3.2000000e+00  -3.6000000e+00   3.2000000e+00
   2.0000000e-01  -2.2000000e+01  -3.7000000e+00   3.3000000e+00  -3.7000000e+00   3.3000000e+00
   3.0000000e-01  -2.1800000e+01  -3.8000000e+00   3.4000000e+00  -3.8000000e+00   3.4000000e+00
   3.0000000e-01  -2.1700000e+01  -3.8000000e+00   3.5000000e+00  -3.8000000e+00   3.5000000e+00
   4.0000000e-01  -2.1500000e+01  -3.9000000e+00   3.6000000e+00  -3.9000000e+00   3.6000000e+00
   4.0000000e-01  -2.1400000e+01  -4.0000000e+00   3.7000000e+00  -4.0000000e+00   3.7000000e+00
   4.0000000e-01  -2.1300000e+01  -4.1000000e+00   3.9000000e+00  -4.1000000e+00   3.9000000e+00
   4.0000000e-01  -2.1200000e+01  -4.2000000e+00   4.0000000e+00  -4.2000000e+00   4.0000000e+00
   5.0000000e-01  -2.1000000e+01  -4.3000000e+00   4.2000000e+00  -4.3000000e+00   4.2000000e+00
   5.0000000e-01  -2.0900000e+01  -4.4000000e+00   4.3000000e+00  -4.4000000e+00   4.3000000e+00
   5.0000000e-01  -2.0800000e+01  -4.5000000e+00   4.4000000e+00  -4.5000000e+00   4.4000000e+00
   5.0000000e-01  -2.0700000e+01  -4.5000000e+00   4.5000000e+00  -4.5000000e+00   4.5000000e+00
   6.0000000e-01  -2.0500000e+01  -4.6000000e+00   4.7000000e+00  -4.6000000e+00   4.7000000e+00
   6.0000000e-01  -2.0400000e+01  -4.7000000e+00   4.8000000e+00  -4.7000000e+00   4.8000000e+00
   6.0000000e-01  -2.0300000e+01  -4.8000000e+00   4.9000000e+00  -4.8000000e+00   4.9000000e+00
   6.0000000e-01  -2.0200000e+01  -4.8000000e+00   5.0000000e+00  -4.8000000e+00   5.0000000e+00
   6.0000000e-01  -2.0100000e+01  -4.9000000e+00   5.1000000e+00  -4.9000000e+00   5.1000000e+00
   6.0000000e-01  -2.0000000e+01  -5.0000000e+00   5.3000000e+00  -5.0000000e+00   5.3000000e+00
   7.0000000e-01  -1.9900000e+01  -5.1000000e+00   5.4000000e+00  -5.1000000e+00   5.4000000e+00
   7.0000000e-01  -1.9800000e+01  -5.2000000e+00   5.5000000e+00  -5.2000000e+00   5.5000000e+00
   7.0000000e-01  -1.9700000e+01  -5.3000000e+00   5.6000000e+00  -5.3000000e+00   5.6000000e+00
   7.0000000e-01  -1.9600000e+01  -5.3000000e+00   5.5000000e+00  -5.3000000e+00   5.5000000e+00
   7.0000000e-01  -1.9500000e+01  -5.3000000e+00   5.4000000e+00  -5.3000000e+00   5.4000000e+00
   8.0000000e-01  -1.9400000e+01  -5.3000000e+00   5.3000000e+00  -5.3000000e+00   5.3000000e+00
   8.0000000e-01  -1.9300000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01  -1.9200000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01  -1.9100000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01  -1.9000000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01  -1.8900000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01  -1.8700000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01  -1.8600000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01  -1.8500000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01  -1.8400000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01  -1.8300000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00  -1.8100000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00  -1.8000000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00  -1.7900000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00  -1.7800000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00  -1.7700000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00  -1.7500000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00  -1.7400000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00  -1.7300000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00  -1.7200000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00  -1.7100000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00  -1.7000000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00  -1.6900000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00  -1.6800000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00  -1.6700000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00  -1.6600000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00  -1.6500000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00  -1.6400000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00  -1.6300000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00  -1.6200000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00  -1.6100000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00  -1.6000000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00  -1.5900000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00  -1.5700000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00  -1.5600000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00  -1.5500000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00  -1.5400000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00  -1.5200000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00  -1.5100000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00  -1.5000000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00  -1.4900000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00  -1.4800000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00  -1.4600000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00  -1.4500000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00  -1.4400000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00  -1.4300000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00  -1.4100000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00  -1.4000000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00  -1.3900000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00  -1.3800000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00  -1.3600000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00  -1.3500000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00  -1.3400000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00  -1.3300000e+01             NaN             NaN             NaN             NaN
   1.9000000e+00  -1.3100000e+01             NaN             NaN             NaN             NaN
   1.9000000e+00  -1.3000000e+01             NaN             NaN             NaN             NaN
   1.9000000e+00  -1.2900000e+01             NaN             NaN             NaN             NaN
   2.0000000e+00  -1.2700000e+01             NaN             NaN             NaN             NaN
   2.0000000e+00  -1.2600000e+01             NaN             NaN             NaN             NaN
   2.0000000e+00  -1.2500000e+01             NaN             NaN             NaN             NaN
   2.1000000e+00  -1.2300000e+01             NaN             NaN             NaN             NaN
   2.1000000e+00  -1.2200000e+01             NaN             NaN             NaN             NaN
   2.1000000e+00  -1.2100000e+01             NaN             NaN             NaN             NaN
   2.2000000e+00  -1.1900000e+01             NaN             NaN             NaN             NaN
   2.2000000e+00  -1.1800000e+01             NaN             NaN             NaN             NaN
   2.2000000e+00  -1.1700000e+01             NaN             NaN             NaN             NaN
   2.3000000e+00  -1.1500000e+01             NaN             NaN             NaN             NaN
   2.3000000e+00  -1.1400000e+01             NaN             NaN             NaN             NaN
   2.3000000e+00  -1.1300000e+01             NaN             NaN             NaN             NaN
   2.4000000e+00  -1.1100000e+01             NaN             NaN             NaN             NaN
   2.4000000e+00  -1.1000000e+01             NaN             NaN             NaN             NaN
   2.5000000e+00  -1.0800000e+01             NaN             NaN             NaN             NaN
   2.5000000e+00  -1.0700000e+01             NaN             NaN             NaN             NaN
   2.5000000e+00  -1.0600000e+01             NaN             NaN             NaN             NaN
   2.5000000e+00  -1.0500000e+01             NaN             NaN             NaN             NaN
   2.6000000e+00  -1.0400000e+01             NaN             NaN             NaN             NaN
   2.6000000e+00  -1.0300000e+01             NaN             NaN             NaN             NaN
   2.7000000e+00  -1.0100000e+01             NaN             NaN             NaN             NaN
   2.7000000e+00  -1.0000000e+01             NaN             NaN             NaN             NaN
   2.8000000e+00  -9.8000000e+00             NaN             NaN             NaN             NaN
   2.8000000e+00  -9.7000000e+00             NaN             NaN             NaN             NaN
   2.9000000e+00  -9.5000000e+00             NaN             NaN             NaN             NaN
   3.0000000e+00  -9.3000000e+00             NaN             NaN             NaN             NaN
   3.0000000e+00  -9.2000000e+00             NaN             NaN             NaN             NaN
   3.1000000e+00  -9.0000000e+00             NaN             NaN             NaN             NaN
   3.2000000e+00  -8.8000000e+00             NaN             NaN             NaN             NaN
   3.2000000e+00  -8.7000000e+00             NaN             NaN             NaN             NaN
   3.3000000e+00  -8.5000000e+00             NaN             NaN             NaN             NaN
   3.4000000e+00  -8.3000000e+00             NaN             NaN             NaN             NaN
   3.4000000e+00  -8.2000000e+00             NaN             NaN             NaN             NaN
   3.5000000e+00  -8.1000000e+00             NaN             NaN             NaN             NaN
   3.6000000e+00  -7.9000000e+00             NaN             NaN             NaN             NaN
   3.7000000e+00  -7.7000000e+00             NaN             NaN             NaN             NaN
   3.8000000e+00  -7.5000000e+00             NaN             NaN             NaN             NaN
   3.9000000e+00  -7.3000000e+00             NaN             NaN             NaN             NaN
   3.9000000e+00  -7.2000000e+00             NaN             NaN             NaN             NaN
   4.0000000e+00  -7.1000000e+00             NaN             NaN             NaN             NaN
   4.1000000e+00  -7.0000000e+00             NaN             NaN             NaN             NaN
   4.2000000e+00  -6.8000000e+00             NaN             NaN             NaN             NaN
   4.2000000e+00  -6.7000000e+00             NaN             NaN             NaN             NaN
   4.3000000e+00  -6.6000000e+00             NaN             NaN             NaN             NaN
   4.4000000e+00  -6.5000000e+00             NaN             NaN             NaN             NaN
   4.5000000e+00  -6.4000000e+00             NaN             NaN             NaN             NaN
   4.6000000e+00  -6.2000000e+00             NaN             NaN             NaN             NaN
   4.7000000e+00  -6.1000000e+00             NaN             NaN             NaN             NaN
   4.8000000e+00  -5.9000000e+00             NaN             NaN             NaN             NaN
   4.9000000e+00  -5.8000000e+00             NaN             NaN             NaN             NaN
   5.0000000e+00  -5.7000000e+00             NaN             NaN             NaN             NaN
   5.1000000e+00  -5.6000000e+00             NaN             NaN             NaN             NaN
   5.2000000e+00  -5.5000000e+00             NaN             NaN             NaN             NaN
   5.3000000e+00  -5.4000000e+00             NaN             NaN             NaN             NaN
   5.4000000e+00  -5.2000000e+00             NaN             NaN             NaN             NaN
   5.5000000e+00  -5.1000000e+00             NaN             NaN             NaN             NaN
   5.6000000e+00  -5.0000000e+00             NaN             NaN             NaN             NaN
   5.7000000e+00  -4.9000000e+00             NaN             NaN             NaN             NaN
   5.9000000e+00  -4.8000000e+00             NaN             NaN             NaN             NaN
   6.0000000e+00  -4.7000000e+00             NaN             NaN             NaN             NaN
   6.1000000e+00  -4.6000000e+00             NaN             NaN             NaN             NaN
   6.2000000e+00  -4.5000000e+00             NaN             NaN             NaN             NaN
   6.3000000e+00  -4.4000000e+00             NaN             NaN             NaN             NaN
   6.4000000e+00  -4.3000000e+00             NaN             NaN             NaN             NaN
   6.6000000e+00  -4.2000000e+00             NaN             NaN             NaN             NaN
   6.7000000e+00  -4.1000000e+00             NaN             NaN             NaN             NaN
   6.8000000e+00  -4.0000000e+00             NaN             NaN             NaN             NaN
   7.0000000e+00  -3.9000000e+00             NaN             NaN             NaN             NaN
   7.1000000e+00  -3.8000000e+00             NaN             NaN             NaN             NaN
   7.2000000e+00  -3.7000000e+00             NaN             NaN             NaN             NaN
   7.4000000e+00  -3.6000000e+00             NaN             NaN             NaN             NaN
   7.5000000e+00  -3.5000000e+00             NaN             NaN             NaN             NaN
   7.7000000e+00  -3.4000000e+00             NaN             NaN             NaN             NaN
   7.8000000e+00  -3.3000000e+00             NaN             NaN             NaN             NaN
   8.0000000e+00  -3.2000000e+00             NaN             NaN             NaN             NaN
   8.2000000e+00  -3.1000000e+00             NaN             NaN             NaN             NaN
   8.3000000e+00  -3.0000000e+00             NaN             NaN             NaN             NaN
   8.5000000e+00  -2.9000000e+00             NaN             NaN             NaN             NaN
   8.7000000e+00  -2.8000000e+00             NaN             NaN             NaN             NaN
   8.8000000e+00  -2.7000000e+00             NaN             NaN             NaN             NaN
   9.0000000e+00  -2.6000000e+00             NaN             NaN             NaN             NaN
   9.2000000e+00  -2.5000000e+00             NaN             NaN             NaN             NaN
   9.3000000e+00  -2.4000000e+00             NaN             NaN             NaN             NaN
   9.5000000e+00  -2.3000000e+00             NaN             NaN             NaN             NaN
   9.7000000e+00  -2.2000000e+00             NaN             NaN             NaN             NaN
   9.8000000e+00  -2.1000000e+00             NaN             NaN             NaN             NaN
   1.0000000e+01  -2.0000000e+00             NaN             NaN             NaN             NaN
   1.0200000e+01  -1.9000000e+00             NaN             NaN             NaN             NaN
   1.0300000e+01  -1.8000000e+00             NaN             NaN             NaN             NaN
   1.0500000e+01  -1.7000000e+00             NaN             NaN             NaN             NaN
   1.0600000e+01  -1.6000000e+00             NaN             NaN             NaN             NaN
   1.0800000e+01  -1.5000000e+00             NaN             NaN             NaN             NaN
   1.0900000e+01  -1.4000000e+00             NaN             NaN             NaN             NaN
   1.1000000e+01  -1.3000000e+00             NaN             NaN             NaN             NaN
   1.1200000e+01  -1.2000000e+00             NaN             NaN             NaN             NaN
   1.1300000e+01  -1.1000000e+00             NaN             NaN             NaN             NaN
   1.1400000e+01  -1.0000000e+00             NaN             NaN             NaN             NaN
   1.1500000e+01  -9.0000000e-01             NaN             NaN             NaN             NaN
   1.1600000e+01  -8.0000000e-01             NaN             NaN             NaN             NaN
   1.1700000e+01  -7.0000000e-01             NaN             NaN             NaN             NaN
   1.1800000e+01  -6.0000000e-01             NaN             NaN             NaN             NaN
   1.1900000e+01  -4.0000000e-01             NaN             NaN             NaN             NaN
   1.2000000e+01  -2.0000000e-01             NaN             NaN             NaN             NaN
   1.2000000e+01  -1.0000000e-01             NaN             NaN             NaN             NaN
   1.2100000e+01   1.0000000e-01             NaN             NaN             NaN             NaN
   1.2100000e+01   2.0000000e-01             NaN             NaN             NaN             NaN
   1.2100000e+01   3.0000000e-01             NaN             NaN             NaN             NaN
   1.2000000e+01   4.0000000e-01             NaN             NaN             NaN             NaN
   1.2000000e+01   5.0000000e-01             NaN             NaN             NaN             NaN
   1.2000000e+01   6.0000000e-01             NaN             NaN             NaN             NaN
   1.1900000e+01   8.0000000e-01             NaN             NaN             NaN             NaN
   1.1800000e+01   9.0000000e-01             NaN             NaN             NaN             NaN
   1.1700000e+01   1.1000000e+00             NaN             NaN             NaN             NaN
   1.1600000e+01   1.2000000e+00             NaN             NaN             NaN             NaN
   1.1500000e+01   1.3000000e+00             NaN             NaN             NaN             NaN
   1.1400000e+01   1.4000000e+00             NaN             NaN             NaN             NaN
   1.1300000e+01   1.5000000e+00             NaN             NaN             NaN             NaN
   1.1100000e+01   1.6000000e+00             NaN             NaN             NaN             NaN
   1.1000000e+01   1.7000000e+00             NaN             NaN             NaN             NaN
   1.0900000e+01   1.8000000e+00             NaN             NaN             NaN             NaN
   1.0700000e+01   1.9000000e+00             NaN             NaN             NaN             NaN
   1.0600000e+01   2.0000000e+00             NaN             NaN             NaN             NaN
   1.0500000e+01   2.1000000e+00             NaN             NaN             NaN             NaN
   1.0300000e+01   2.2000000e+00             NaN             NaN             NaN             NaN
   1.0100000e+01   2.3000000e+00             NaN             NaN             NaN             NaN
   1.0000000e+01   2.4000000e+00             NaN             NaN             NaN             NaN
   9.8000000e+00   2.5000000e+00             NaN             NaN             NaN             NaN
   9.7000000e+00   2.6000000e+00             NaN             NaN             NaN             NaN
   9.5000000e+00   2.7000000e+00             NaN             NaN             NaN             NaN
   9.3000000e+00   2.8000000e+00             NaN             NaN             NaN             NaN
   9.1000000e+00   2.9000000e+00             NaN             NaN             NaN             NaN
   9.0000000e+00   3.0000000e+00             NaN             NaN             NaN             NaN
   8.8000000e+00   3.1000000e+00             NaN             NaN             NaN             NaN
   8.7000000e+00   3.1000000e+00             NaN             NaN             NaN             NaN
   8.6000000e+00   3.2000000e+00             NaN             NaN             NaN             NaN
   8.5000000e+00   3.3000000e+00             NaN             NaN             NaN             NaN
   8.3000000e+00   3.4000000e+00             NaN             NaN             NaN             NaN
   8.2000000e+00   3.4000000e+00             NaN             NaN             NaN             NaN
   8.1000000e+00   3.5000000e+00             NaN             NaN             NaN             NaN
   8.0000000e+00   3.6000000e+00             NaN             NaN             NaN             NaN
   7.8000000e+00   3.7000000e+00             NaN             NaN             NaN             NaN
   7.7000000e+00   3.8000000e+00             NaN             NaN             NaN             NaN
   7.5000000e+00   3.9000000e+00             NaN             NaN             NaN             NaN
   7.4000000e+00   4.0000000e+00             NaN             NaN             NaN             NaN
   7.2000000e+00   4.1000000e+00             NaN             NaN             NaN             NaN
   7.1000000e+00   4.2000000e+00             NaN             NaN             NaN             NaN
   6.9000000e+00   4.3000000e+00             NaN             NaN             NaN             NaN
   6.8000000e+00   4.4000000e+00             NaN             NaN             NaN             NaN
   6.7000000e+00   4.5000000e+00             NaN             NaN             NaN             NaN
   6.5000000e+00   4.6000000e+00             NaN             NaN             NaN             NaN
   6.4000000e+00   4.7000000e+00             NaN             NaN             NaN             NaN
   6.3000000e+00   4.8000000e+00             NaN             NaN             NaN             NaN
   6.2000000e+00   4.9000000e+00             NaN             NaN             NaN             NaN
   6.1000000e+00   5.0000000e+00             NaN             NaN             NaN             NaN
   5.9000000e+00   5.1000000e+00             NaN             NaN             NaN             NaN
   5.8000000e+00   5.2000000e+00             NaN             NaN             NaN             NaN
   5.7000000e+00   5.3000000e+00             NaN             NaN             NaN             NaN
   5.6000000e+00   5.4000000e+00             NaN             NaN             NaN             NaN
   5.5000000e+00   5.5000000e+00             NaN             NaN             NaN             NaN
   5.4000000e+00   5.6000000e+00             NaN             NaN             NaN             NaN
   5.3000000e+00   5.7000000e+00             NaN             NaN             NaN             NaN
   5.2000000e+00   5.8000000e+00             NaN             NaN             NaN             NaN
   5.1000000e+00   5.9000000e+00             NaN             NaN             NaN             NaN
   5.1000000e+00   6.0000000e+00             NaN             NaN             NaN             NaN
   5.0000000e+00   6.1000000e+00             NaN             NaN             NaN             NaN
   4.9000000e+00   6.2000000e+00             NaN             NaN             NaN             NaN
   4.8000000e+00   6.3000000e+00             NaN             NaN             NaN             NaN
   4.7000000e+00   6.4000000e+00             NaN             NaN             NaN             NaN
   4.6000000e+00   6.6000000e+00             NaN             NaN             NaN             NaN
   4.5000000e+00   6.7000000e+00             NaN             NaN             NaN             NaN
   4.4000000e+00   6.9000000e+00             NaN             NaN             NaN             NaN
   4.3000000e+00   7.0000000e+00             NaN             NaN             NaN             NaN
   4.2000000e+00   7.2000000e+00             NaN             NaN             NaN             NaN
   4.1000000e+00   7.3000000e+00             NaN             NaN             NaN             NaN
   4.0000000e+00   7.5000000e+00             NaN             NaN             NaN             NaN
   3.9000000e+00   7.7000000e+00             NaN             NaN             NaN             NaN
   3.8000000e+00   7.8000000e+00             NaN             NaN             NaN             NaN
   3.7000000e+00   8.0000000e+00             NaN             NaN             NaN             NaN
   3.6000000e+00   8.2000000e+00             NaN             NaN             NaN             NaN
   3.5000000e+00   8.4000000e+00             NaN             NaN             NaN             NaN
   3.4000000e+00   8.6000000e+00             NaN             NaN             NaN             NaN
   3.3000000e+00   8.7000000e+00             NaN             NaN             NaN             NaN
   3.3000000e+00   8.8000000e+00             NaN             NaN             NaN             NaN
   3.3000000e+00   8.9000000e+00             NaN             NaN             NaN             NaN
   3.2000000e+00   9.0000000e+00             NaN             NaN             NaN             NaN
   3.2000000e+00   9.1000000e+00             NaN             NaN             NaN             NaN
   3.1000000e+00   9.3000000e+00             NaN             NaN             NaN             NaN
   3.0000000e+00   9.5000000e+00             NaN             NaN             NaN             NaN
   3.0000000e+00   9.6000000e+00             NaN             NaN             NaN             NaN
   2.9000000e+00   9.8000000e+00             NaN             NaN             NaN             NaN
   2.9000000e+00   9.9000000e+00             NaN             NaN             NaN             NaN
   2.8000000e+00   1.0100000e+01             NaN             NaN             NaN             NaN
   2.7000000e+00   1.0300000e+01             NaN             NaN             NaN             NaN
   2.7000000e+00   1.0400000e+01             NaN             NaN             NaN             NaN
   2.6000000e+00   1.0600000e+01             NaN             NaN             NaN             NaN
   2.6000000e+00   1.0700000e+01             NaN             NaN             NaN             NaN
   2.5000000e+00   1.0900000e+01             NaN             NaN             NaN             NaN
   2.5000000e+00   1.1000000e+01             NaN             NaN             NaN             NaN
   2.5000000e+00   1.1100000e+01             NaN             NaN             NaN             NaN
   2.4000000e+00   1.1300000e+01             NaN             NaN             NaN             NaN
   2.4000000e+00   1.1400000e+01             NaN             NaN             NaN             NaN
   2.3000000e+00   1.1600000e+01             NaN             NaN             NaN             NaN
   2.3000000e+00   1.1700000e+01             NaN             NaN             NaN             NaN
   2.3000000e+00   1.1800000e+01             NaN             NaN             NaN             NaN
   2.2000000e+00   1.2000000e+01             NaN             NaN             NaN             NaN
   2.2000000e+00   1.2100000e+01             NaN             NaN             NaN             NaN
   2.1000000e+00   1.2300000e+01             NaN             NaN             NaN             NaN
   2.1000000e+00   1.2400000e+01             NaN             NaN             NaN             NaN
   2.1000000e+00   1.2500000e+01             NaN             NaN             NaN             NaN
   2.0000000e+00   1.2700000e+01             NaN             NaN             NaN             NaN
   2.0000000e+00   1.2800000e+01             NaN             NaN             NaN             NaN
   2.0000000e+00   1.2900000e+01             NaN             NaN             NaN             NaN
   2.0000000e+00   1.3000000e+01             NaN             NaN             NaN             NaN
   1.9000000e+00   1.3200000e+01             NaN             NaN             NaN             NaN
   1.9000000e+00   1.3300000e+01             NaN             NaN             NaN             NaN
   1.9000000e+00   1.3400000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00   1.3600000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00   1.3700000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00   1.3800000e+01             NaN             NaN             NaN             NaN
   1.8000000e+00   1.3900000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00   1.4000000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00   1.4100000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00   1.4200000e+01             NaN             NaN             NaN             NaN
   1.7000000e+00   1.4300000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00   1.4500000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00   1.4600000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00   1.4700000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00   1.4800000e+01             NaN             NaN             NaN             NaN
   1.6000000e+00   1.4900000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00   1.5000000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00   1.5100000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00   1.5200000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00   1.5300000e+01             NaN             NaN             NaN             NaN
   1.5000000e+00   1.5400000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00   1.5600000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00   1.5700000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00   1.5800000e+01             NaN             NaN             NaN             NaN
   1.4000000e+00   1.5900000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00   1.6100000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00   1.6200000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00   1.6300000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00   1.6400000e+01             NaN             NaN             NaN             NaN
   1.3000000e+00   1.6500000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00   1.6700000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00   1.6800000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00   1.6900000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00   1.7000000e+01             NaN             NaN             NaN             NaN
   1.2000000e+00   1.7100000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00   1.7300000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00   1.7400000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00   1.7500000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00   1.7600000e+01             NaN             NaN             NaN             NaN
   1.1000000e+00   1.7700000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00   1.7900000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00   1.8000000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00   1.8100000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00   1.8200000e+01             NaN             NaN             NaN             NaN
   1.0000000e+00   1.8300000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01   1.8500000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01   1.8600000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01   1.8700000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01   1.8800000e+01             NaN             NaN             NaN             NaN
   9.0000000e-01   1.8900000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01   1.9000000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01   1.9100000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01   1.9200000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01   1.9300000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01   1.9400000e+01             NaN             NaN             NaN             NaN
   8.0000000e-01   1.9500000e+01             NaN             NaN             NaN             NaN
   7.0000000e-01   1.9600000e+01             NaN             NaN             NaN             NaN
   7.0000000e-01   1.9700000e+01             NaN             NaN             NaN             NaN
   7.0000000e-01   1.9800000e+01             NaN             NaN             NaN             NaN
   7.0000000e-01   1.9900000e+01             NaN             NaN             NaN             NaN
   7.0000000e-01   2.0000000e+01             NaN             NaN             NaN             NaN
   6.0000000e-01   2.0200000e+01             NaN             NaN             NaN             NaN
   6.0000000e-01   2.0300000e+01             NaN             NaN             NaN             NaN
   6.0000000e-01   2.0400000e+01             NaN             NaN             NaN             NaN
   6.0000000e-01   2.0500000e+01             NaN             NaN             NaN             NaN
   6.0000000e-01   2.0600000e+01             NaN             NaN             NaN             NaN
   5.0000000e-01   2.0800000e+01             NaN             NaN             NaN             NaN
   5.0000000e-01   2.0900000e+01             NaN             NaN             NaN             NaN
   5.0000000e-01   2.1000000e+01             NaN             NaN             NaN             NaN
   5.0000000e-01   2.1100000e+01             NaN             NaN             NaN             NaN
   4.0000000e-01   2.1300000e+01             NaN             NaN             NaN             NaN
   4.0000000e-01   2.1400000e+01             NaN             NaN             NaN             NaN
   4.0000000e-01   2.1500000e+01             NaN             NaN             NaN             NaN
   3.0000000e-01   2.1700000e+01             NaN             NaN             NaN             NaN
   3.0000000e-01   2.1800000e+01             NaN             NaN             NaN             NaN
   2.0000000e-01   2.2000000e+01             NaN             NaN             NaN             NaN
   2.0000000e-01   2.2100000e+01             NaN             NaN             NaN             NaN
   1.0000000e-01   2.2300000e+01             NaN             NaN             NaN             NaN
   0.0000000e+00   2.2300000e+01             NaN             NaN             NaN             NaN
  -1.0000000e-01   2.2300000e+01             NaN             NaN             NaN             NaN
  -2.0000000e-01   2.2100000e+01             NaN             NaN             NaN             NaN
  -2.0000000e-01   2.2000000e+01             NaN             NaN             NaN             NaN
  -3.0000000e-01   2.1800000e+01             NaN             NaN             NaN             NaN
  -3.0000000e-01   2.1700000e+01             NaN             NaN             NaN             NaN
  -4.0000000e-01   2.1500000e+01             NaN             NaN             NaN             NaN
  -4.0000000e-01   2.1400000e+01             NaN             NaN             NaN             NaN
  -4.0000000e-01   2.1300000e+01             NaN             NaN             NaN             NaN
  -5.0000000e-01   2.1100000e+01             NaN             NaN             NaN             NaN
  -5.0000000e-01   2.1000000e+01             NaN             NaN             NaN             NaN
  -5.0000000e-01   2.0900000e+01             NaN             NaN             NaN             NaN
  -5.0000000e-01   2.0800000e+01             NaN             NaN             NaN             NaN
  -6.0000000e-01   2.0600000e+01             NaN             NaN             NaN             NaN
  -6.0000000e-01   2.0500000e+01             NaN             NaN             NaN             NaN
  -6.0000000e-01   2.0400000e+01             NaN             NaN             NaN             NaN
  -6.0000000e-01   2.0300000e+01             NaN             NaN             NaN             NaN
  -6.0000000e-01   2.0200000e+01             NaN             NaN             NaN             NaN
  -7.0000000e-01   2.0000000e+01             NaN             NaN             NaN             NaN
  -7.0000000e-01   1.9900000e+01             NaN             NaN             NaN             NaN
  -7.0000000e-01   1.9800000e+01             NaN             NaN             NaN             NaN
  -7.0000000e-01   1.9700000e+01             NaN             NaN             NaN             NaN
  -7.0000000e-01   1.9600000e+01             NaN             NaN             NaN             NaN
  -8.0000000e-01   1.9500000e+01             NaN             NaN             NaN             NaN
  -8.0000000e-01   1.9400000e+01             NaN             NaN             NaN             NaN
  -8.0000000e-01   1.9300000e+01             NaN             NaN             NaN             NaN
  -8.0000000e-01   1.9200000e+01             NaN             NaN             NaN             NaN
  -8.0000000e-01   1.9100000e+01             NaN             NaN             NaN             NaN
  -8.0000000e-01   1.9000000e+01             NaN             NaN             NaN             NaN
  -9.0000000e-01   1.8900000e+01             NaN             NaN             NaN             NaN
  -9.0000000e-01   1.8800000e+01             NaN             NaN             NaN             NaN
  -9.0000000e-01   1.8700000e+01             NaN             NaN             NaN             NaN
  -9.0000000e-01   1.8600000e+01             NaN             NaN             NaN             NaN
  -9.0000000e-01   1.8500000e+01             NaN             NaN             NaN             NaN
  -1.0000000e+00   1.8300000e+01             NaN             NaN             NaN             NaN
  -1.0000000e+00   1.8200000e+01             NaN             NaN             NaN             NaN
  -1.0000000e+00   1.8100000e+01             NaN             NaN             NaN             NaN
  -1.0000000e+00   1.8000000e+01             NaN             NaN             NaN             NaN
  -1.0000000e+00   1.7900000e+01             NaN             NaN             NaN             NaN
  -1.0000000e+00   1.7800000e+01             NaN             NaN             NaN             NaN
  -1.1000000e+00   1.7700000e+01             NaN             NaN             NaN             NaN
  -1.1000000e+00   1.7600000e+01             NaN             NaN             NaN             NaN
  -1.1000000e+00   1.7500000e+01             NaN             NaN             NaN             NaN
  -1.1000000e+00   1.7400000e+01             NaN             NaN             NaN             NaN
  -1.1000000e+00   1.7300000e+01             NaN             NaN             NaN             NaN
  -1.2000000e+00   1.7100000e+01             NaN             NaN             NaN             NaN
  -1.2000000e+00   1.7000000e+01             NaN             NaN             NaN             NaN
  -1.2000000e+00   1.6900000e+01             NaN             NaN             NaN             NaN
  -1.2000000e+00   1.6800000e+01             NaN             NaN             NaN             NaN
  -1.2000000e+00   1.6700000e+01             NaN             NaN             NaN             NaN
  -1.2000000e+00   1.6600000e+01             NaN             NaN             NaN             NaN
  -1.3000000e+00   1.6500000e+01             NaN             NaN             NaN             NaN
  -1.3000000e+00   1.6400000e+01             NaN             NaN             NaN             NaN
  -1.3000000e+00   1.6300000e+01             NaN             NaN             NaN             NaN
  -1.3000000e+00   1.6200000e+01             NaN             NaN             NaN             NaN
  -1.3000000e+00   1.6100000e+01             NaN             NaN             NaN             NaN
  -1.4000000e+00   1.5900000e+01             NaN             NaN             NaN             NaN
  -1.4000000e+00   1.5800000e+01             NaN             NaN             NaN             NaN
  -1.4000000e+00   1.5700000e+01             NaN             NaN             NaN             NaN
  -1.4000000e+00   1.5600000e+01             NaN             NaN             NaN             NaN
  -1.5000000e+00   1.5400000e+01             NaN             NaN             NaN             NaN
  -1.5000000e+00   1.5300000e+01             NaN             NaN             NaN             NaN
  -1.5000000e+00   1.5200000e+01             NaN             NaN             NaN             NaN
  -1.5000000e+00   1.5100000e+01             NaN             NaN             NaN             NaN
  -1.6000000e+00   1.4900000e+01             NaN             NaN             NaN             NaN
  -1.6000000e+00   1.4800000e+01             NaN             NaN             NaN             NaN
  -1.6000000e+00   1.4700000e+01             NaN             NaN             NaN             NaN
  -1.6000000e+00   1.4600000e+01             NaN             NaN             NaN             NaN
  -1.6000000e+00   1.4500000e+01             NaN             NaN             NaN             NaN
  -1.7000000e+00   1.4300000e+01             NaN             NaN             NaN             NaN
  -1.7000000e+00   1.4200000e+01             NaN             NaN             NaN             NaN
  -1.7000000e+00   1.4100000e+01             NaN             NaN             NaN             NaN
  -1.8000000e+00   1.3900000e+01             NaN             NaN             NaN             NaN
  -1.8000000e+00   1.3800000e+01             NaN             NaN             NaN             NaN
  -1.8000000e+00   1.3700000e+01             NaN             NaN             NaN             NaN
  -1.8000000e+00   1.3600000e+01             NaN             NaN             NaN             NaN
  -1.9000000e+00   1.3400000e+01             NaN             NaN             NaN             NaN
  -1.9000000e+00   1.3300000e+01             NaN             NaN             NaN             NaN
  -1.9000000e+00   1.3200000e+01             NaN             NaN             NaN             NaN
  -2.0000000e+00   1.3000000e+01             NaN             NaN             NaN             NaN
  -2.0000000e+00   1.2900000e+01             NaN             NaN             NaN             NaN
  -2.0000000e+00   1.2800000e+01             NaN             NaN             NaN             NaN
  -2.0000000e+00   1.2700000e+01             NaN             NaN             NaN             NaN
  -2.1000000e+00   1.2500000e+01             NaN             NaN             NaN             NaN
  -2.1000000e+00   1.2400000e+01             NaN             NaN             NaN             NaN
  -2.1000000e+00   1.2300000e+01             NaN             NaN             NaN             NaN
  -2.2000000e+00   1.2100000e+01             NaN             NaN             NaN             NaN
  -2.2000000e+00   1.2000000e+01             NaN             NaN             NaN             NaN
  -2.3000000e+00   1.1800000e+01             NaN             NaN             NaN             NaN
  -2.3000000e+00   1.1700000e+01             NaN             NaN             NaN             NaN
  -2.3000000e+00   1.1600000e+01             NaN             NaN             NaN             NaN
  -2.4000000e+00   1.1400000e+01             NaN             NaN             NaN             NaN
  -2.4000000e+00   1.1300000e+01             NaN             NaN             NaN             NaN
  -2.5000000e+00   1.1100000e+01             NaN             NaN             NaN             NaN
  -2.5000000e+00   1.1000000e+01             NaN             NaN             NaN             NaN
  -2.5000000e+00   1.0900000e+01             NaN             NaN             NaN             NaN
  -2.6000000e+00   1.0700000e+01             NaN             NaN             NaN             NaN
  -2.6000000e+00   1.0600000e+01             NaN             NaN             NaN             NaN
  -2.7000000e+00   1.0400000e+01             NaN             NaN             NaN             NaN
  -2.7000000e+00   1.0300000e+01             NaN             NaN             NaN             NaN
  -2.8000000e+00   1.0100000e+01             NaN             NaN             NaN             NaN
  -2.9000000e+00   9.9000000e+00             NaN             NaN             NaN             NaN
  -2.9000000e+00   9.8000000e+00             NaN             NaN             NaN             NaN
  -3.0000000e+00   9.6000000e+00             NaN             NaN             NaN             NaN
  -3.0000000e+00   9.5000000e+00             NaN             NaN             NaN             NaN
  -3.1000000e+00   9.3000000e+00             NaN             NaN             NaN             NaN
  -3.2000000e+00   9.1000000e+00             NaN             NaN             NaN             NaN
  -3.2000000e+00   9.0000000e+00             NaN             NaN             NaN             NaN
  -3.3000000e+00   8.9000000e+00             NaN             NaN             NaN             NaN
  -3.3000000e+00   8.8000000e+00             NaN             NaN             NaN             NaN
  -3.3000000e+00   8.7000000e+00             NaN             NaN             NaN             NaN
  -3.4000000e+00   8.6000000e+00             NaN             NaN             NaN             NaN
  -3.5000000e+00   8.4000000e+00             NaN             NaN             NaN             NaN
  -3.6000000e+00   8.2000000e+00             NaN             NaN             NaN             NaN
  -3.7000000e+00   8.0000000e+00             NaN             NaN             NaN             NaN
  -3.8000000e+00   7.8000000e+00             NaN             NaN             NaN             NaN
  -3.9000000e+00   7.7000000e+00             NaN             NaN             NaN             NaN
  -4.0000000e+00   7.5000000e+00             NaN             NaN             NaN             NaN
  -4.1000000e+00   7.3000000e+00             NaN             NaN             NaN             NaN
  -4.2000000e+00   7.2000000e+00             NaN             NaN             NaN             NaN
  -4.3000000e+00   7.0000000e+00             NaN             NaN             NaN             NaN
  -4.4000000e+00   6.9000000e+00             NaN             NaN             NaN             NaN
  -4.5000000e+00   6.7000000e+00             NaN             NaN             NaN             NaN
  -4.6000000e+00   6.6000000e+00             NaN             NaN             NaN             NaN
  -4.7000000e+00   6.4000000e+00             NaN             NaN             NaN             NaN
  -4.8000000e+00   6.3000000e+00             NaN             NaN             NaN             NaN
  -4.9000000e+00   6.2000000e+00             NaN             NaN             NaN             NaN
  -5.0000000e+00   6.1000000e+00             NaN             NaN             NaN             NaN
  -5.1000000e+00   6.0000000e+00             NaN             NaN             NaN             NaN
  -5.1000000e+00   5.9000000e+00             NaN             NaN             NaN             NaN
  -5.2000000e+00   5.8000000e+00             NaN             NaN             NaN             NaN
  -5.3000000e+00   5.7000000e+00             NaN             NaN             NaN             NaN
  -5.4000000e+00   5.6000000e+00             NaN             NaN             NaN             NaN
  -5.5000000e+00   5.5000000e+00             NaN             NaN             NaN             NaN
  -5.6000000e+00   5.4000000e+00             NaN             NaN             NaN             NaN
  -5.7000000e+00   5.3000000e+00             NaN             NaN             NaN             NaN
  -5.8000000e+00   5.2000000e+00             NaN             NaN             NaN             NaN
  -5.9000000e+00   5.1000000e+00             NaN             NaN             NaN             NaN
  -6.1000000e+00   5.0000000e+00             NaN             NaN             NaN             NaN
  -6.2000000e+00   4.9000000e+00             NaN             NaN             NaN             NaN
  -6.3000000e+00   4.8000000e+00             NaN             NaN             NaN             NaN
  -6.4000000e+00   4.7000000e+00             NaN             NaN             NaN             NaN
  -6.5000000e+00   4.6000000e+00             NaN             NaN             NaN             NaN
  -6.7000000e+00   4.5000000e+00             NaN             NaN             NaN             NaN
  -6.8000000e+00   4.4000000e+00             NaN             NaN             NaN             NaN
  -6.9000000e+00   4.3000000e+00             NaN             NaN             NaN             NaN
  -7.1000000e+00   4.2000000e+00             NaN             NaN             NaN             NaN
  -7.2000000e+00   4.1000000e+00             NaN             NaN             NaN             NaN
  -7.4000000e+00   4.0000000e+00             NaN             NaN             NaN             NaN
  -7.5000000e+00   3.9000000e+00             NaN             NaN             NaN             NaN
  -7.7000000e+00   3.8000000e+00             NaN             NaN             NaN             NaN
  -7.8000000e+00   3.7000000e+00             NaN             NaN             NaN             NaN
  -8.0000000e+00   3.6000000e+00             NaN             NaN             NaN             NaN
  -8.1000000e+00   3.5000000e+00             NaN             NaN             NaN             NaN
  -8.2000000e+00   3.4000000e+00             NaN             NaN             NaN             NaN
  -8.3000000e+00   3.4000000e+00             NaN             NaN             NaN             NaN
  -8.5000000e+00   3.3000000e+00             NaN             NaN             NaN             NaN
  -8.6000000e+00   3.2000000e+00             NaN             NaN             NaN             NaN
  -8.7000000e+00   3.1000000e+00             NaN             NaN             NaN             NaN
  -8.8000000e+00   3.1000000e+00             NaN             NaN             NaN             NaN
  -9.0000000e+00   3.0000000e+00             NaN             NaN             NaN             NaN
  -9.1000000e+00   2.9000000e+00             NaN             NaN             NaN             NaN
  -9.3000000e+00   2.8000000e+00             NaN             NaN             NaN             NaN
  -9.5000000e+00   2.7000000e+00             NaN             NaN             NaN             NaN
  -9.7000000e+00   2.6000000e+00             NaN             NaN             NaN             NaN
  -9.8000000e+00   2.5000000e+00             NaN             NaN             NaN             NaN
  -1.0000000e+01   2.4000000e+00             NaN             NaN             NaN             NaN
  -1.0100000e+01   2.3000000e+00             NaN             NaN             NaN             NaN
  -1.0300000e+01   2.2000000e+00             NaN             NaN             NaN             NaN
  -1.0500000e+01   2.1000000e+00             NaN             NaN             NaN             NaN
  -1.0600000e+01   2.0000000e+00             NaN             NaN             NaN             NaN
  -1.0700000e+01   1.9000000e+00             NaN             NaN             NaN             NaN
  -1.0900000e+01   1.8000000e+00             NaN             NaN             NaN             NaN
  -1.1000000e+01   1.7000000e+00             NaN             NaN             NaN             NaN
  -1.1100000e+01   1.6000000e+00             NaN             NaN             NaN             NaN
  -1.1300000e+01   1.5000000e+00             NaN             NaN             NaN             NaN
  -1.1400000e+01   1.4000000e+00             NaN             NaN             NaN             NaN
  -1.1500000e+01   1.3000000e+00             NaN             NaN             NaN             NaN
  -1.1600000e+01   1.2000000e+00             NaN             NaN             NaN             NaN
  -1.1700000e+01   1.1000000e+00             NaN             NaN             NaN             NaN
  -1.1800000e+01   9.0000000e-01             NaN             NaN             NaN             NaN
  -1.1900000e+01   8.0000000e-01             NaN             NaN             NaN             NaN
  -1.2000000e+01   6.0000000e-01             NaN             NaN             NaN             NaN
  -1.2000000e+01   5.0000000e-01             NaN             NaN             NaN             NaN
  -1.2000000e+01   4.0000000e-01             NaN             NaN             NaN             NaN
  -1.2100000e+01   3.0000000e-01             NaN             NaN             NaN             NaN
  -1.2100000e+01   2.0000000e-01             NaN             NaN             NaN             NaN
  -1.2100000e+01   1.0000000e-01             NaN             NaN             NaN             NaN


==> data/exmp-inverse-pendulum-sin.dat <==
  -5.4200000e+00  -2.1000000e-01  -4.9500000e+00   7.6000000e-01  -4.0800000e+00   3.5500000e+00
  -5.4100000e+00  -2.3000000e-01  -4.9400000e+00   7.3000000e-01  -4.0900000e+00   3.5400000e+00
  -5.4100000e+00  -2.4000000e-01  -4.9400000e+00   7.2000000e-01  -4.1000000e+00   3.5300000e+00
  -5.4100000e+00  -2.5000000e-01  -4.9400000e+00   7.1000000e-01  -4.1100000e+00   3.5200000e+00
  -5.4100000e+00  -2.6000000e-01  -4.9400000e+00   7.0000000e-01  -4.1200000e+00   3.5000000e+00
  -5.4100000e+00  -2.7000000e-01  -4.9400000e+00   6.9000000e-01  -4.1300000e+00   3.4900000e+00
  -5.4100000e+00  -2.8000000e-01  -4.9400000e+00   6.8000000e-01  -4.1400000e+00   3.4800000e+00
  -5.4100000e+00  -2.9000000e-01  -4.9400000e+00   6.7000000e-01  -4.1500000e+00   3.4600000e+00
  -5.4100000e+00  -3.0000000e-01  -4.9400000e+00   6.6000000e-01  -4.1600000e+00   3.4500000e+00
  -5.4100000e+00  -3.1000000e-01  -4.9400000e+00   6.5000000e-01  -4.1700000e+00   3.4300000e+00
  -5.4100000e+00  -3.2000000e-01  -4.9400000e+00   6.4000000e-01  -4.1800000e+00   3.4200000e+00
  -5.4100000e+00  -3.3000000e-01  -4.9400000e+00   6.3000000e-01  -4.1900000e+00   3.4100000e+00
  -5.4100000e+00  -3.4000000e-01  -4.9400000e+00   6.2000000e-01  -4.2000000e+00   3.3900000e+00
  -5.4100000e+00  -3.5000000e-01  -4.9400000e+00   6.1000000e-01  -4.2100000e+00   3.3800000e+00
  -5.4100000e+00  -3.6000000e-01  -4.9400000e+00   6.0000000e-01  -4.2200000e+00   3.3600000e+00
  -5.4100000e+00  -3.7000000e-01  -4.9400000e+00   5.9000000e-01  -4.2300000e+00   3.3500000e+00
  -5.4100000e+00  -3.8000000e-01  -4.9400000e+00   5.8000000e-01  -4.2400000e+00   3.3400000e+00
  -5.4000000e+00  -4.0000000e-01  -4.9400000e+00   5.7000000e-01  -4.2500000e+00   3.3200000e+00
  -5.4000000e+00  -4.1000000e-01  -4.9400000e+00   5.6000000e-01  -4.2600000e+00   3.3100000e+00
  -5.4000000e+00  -4.2000000e-01  -4.9300000e+00   5.4000000e-01  -4.2700000e+00   3.2900000e+00
  -5.4000000e+00  -4.3000000e-01  -4.9300000e+00   5.3000000e-01  -4.2800000e+00   3.2800000e+00
  -5.4000000e+00  -4.4000000e-01  -4.9300000e+00   5.2000000e-01  -4.2900000e+00   3.2600000e+00
  -5.4000000e+00  -4.5000000e-01  -4.9300000e+00   5.1000000e-01  -4.3000000e+00   3.2500000e+00
  -5.4000000e+00  -4.6000000e-01  -4.9300000e+00   5.0000000e-01  -4.3100000e+00   3.2300000e+00
  -5.4000000e+00  -4.7000000e-01  -4.9300000e+00   4.9000000e-01  -4.3200000e+00   3.2200000e+00
  -5.4000000e+00  -4.8000000e-01  -4.9300000e+00   4.8000000e-01  -4.3300000e+00   3.2000000e+00
  -5.4000000e+00  -4.9000000e-01  -4.9300000e+00   4.7000000e-01  -4.3400000e+00   3.1900000e+00
  -5.3900000e+00  -5.1000000e-01  -4.9300000e+00   4.6000000e-01  -4.3500000e+00   3.1700000e+00
  -5.3900000e+00  -5.2000000e-01  -4.9300000e+00   4.5000000e-01  -4.3600000e+00   3.1600000e+00
  -5.3900000e+00  -5.3000000e-01  -4.9300000e+00   4.4000000e-01  -4.3700000e+00   3.1400000e+00
  -5.3900000e+00  -5.4000000e-01  -4.9300000e+00   4.3000000e-01  -4.3800000e+00   3.1300000e+00
  -5.3900000e+00  -5.5000000e-01  -4.9200000e+00   4.1000000e-01  -4.3900000e+00   3.1100000e+00
  -5.3900000e+00  -5.6000000e-01  -4.9200000e+00   4.0000000e-01  -4.4000000e+00   3.0900000e+00
  -5.3900000e+00  -5.7000000e-01  -4.9200000e+00   3.9000000e-01  -4.4100000e+00   3.0800000e+00
  -5.3900000e+00  -5.8000000e-01  -4.9200000e+00   3.8000000e-01  -4.4200000e+00   3.0600000e+00
  -5.3800000e+00  -6.0000000e-01  -4.9200000e+00   3.7000000e-01  -4.4300000e+00   3.0500000e+00
  -5.3800000e+00  -6.1000000e-01  -4.9200000e+00   3.6000000e-01  -4.4400000e+00   3.0300000e+00
  -5.3800000e+00  -6.2000000e-01  -4.9200000e+00   3.5000000e-01  -4.4500000e+00   3.0100000e+00
  -5.3800000e+00  -6.3000000e-01  -4.9200000e+00   3.4000000e-01  -4.4600000e+00   3.0000000e+00
  -5.3800000e+00  -6.4000000e-01  -4.9100000e+00   3.2000000e-01  -4.4700000e+00   2.9800000e+00
  -5.3800000e+00  -6.5000000e-01  -4.9100000e+00   3.1000000e-01  -4.4800000e+00   2.9600000e+00
  -5.3800000e+00  -6.6000000e-01  -4.9100000e+00   3.0000000e-01  -4.4900000e+00   2.9500000e+00
  -5.3700000e+00  -6.8000000e-01  -4.9100000e+00   2.9000000e-01  -4.5000000e+00   2.9300000e+00
  -5.3700000e+00  -6.9000000e-01  -4.9100000e+00   2.8000000e-01  -4.5100000e+00   2.9100000e+00
  -5.3700000e+00  -7.0000000e-01  -4.9100000e+00   2.7000000e-01  -4.5200000e+00   2.9000000e+00
  -5.3700000e+00  -7.1000000e-01  -4.9100000e+00   2.6000000e-01  -4.5300000e+00   2.8800000e+00
  -5.3700000e+00  -7.2000000e-01  -4.9000000e+00   2.4000000e-01  -4.5400000e+00   2.8600000e+00
  -5.3700000e+00  -7.3000000e-01  -4.9000000e+00   2.3000000e-01  -4.5500000e+00   2.8400000e+00
  -5.3600000e+00  -7.5000000e-01  -4.9000000e+00   2.2000000e-01  -4.5600000e+00   2.8300000e+00
  -5.3600000e+00  -7.6000000e-01  -4.9000000e+00   2.1000000e-01  -4.5700000e+00   2.8100000e+00
  -5.3600000e+00  -7.7000000e-01  -4.9000000e+00   2.0000000e-01  -4.5800000e+00   2.7900000e+00
  -5.3600000e+00  -7.8000000e-01  -4.9000000e+00   1.9000000e-01  -4.5900000e+00   2.7700000e+00
  -5.3600000e+00  -7.9000000e-01  -4.9000000e+00   1.8000000e-01  -4.6000000e+00   2.7500000e+00
  -5.3500000e+00  -8.1000000e-01  -4.8900000e+00   1.5000000e-01  -4.6100000e+00   2.7300000e+00
  -5.3500000e+00  -8.2000000e-01  -4.8900000e+00   1.4000000e-01  -4.6200000e+00   2.7200000e+00
  -5.3500000e+00  -8.3000000e-01  -4.8900000e+00   1.3000000e-01  -4.6300000e+00   2.7000000e+00
  -5.3500000e+00  -8.4000000e-01  -4.8900000e+00   1.2000000e-01  -4.6400000e+00   2.6800000e+00
  -5.3500000e+00  -8.5000000e-01  -4.8800000e+00   1.0000000e-01  -4.6500000e+00   2.6600000e+00
  -5.3400000e+00  -8.7000000e-01  -4.8800000e+00   9.0000000e-02  -4.6600000e+00   2.6400000e+00
  -5.3400000e+00  -8.8000000e-01  -4.8800000e+00   8.0000000e-02  -4.6700000e+00   2.6200000e+00
  -5.3400000e+00  -8.9000000e-01  -4.8800000e+00   7.0000000e-02  -4.6800000e+00   2.6000000e+00
  -5.3400000e+00  -9.0000000e-01  -4.8800000e+00   6.0000000e-02  -4.6900000e+00   2.5800000e+00
  -5.3400000e+00  -9.1000000e-01  -4.8700000e+00   4.0000000e-02  -4.7000000e+00   2.5600000e+00
  -5.3300000e+00  -9.3000000e-01  -4.8700000e+00   3.0000000e-02  -4.7100000e+00   2.5400000e+00
  -5.3300000e+00  -9.4000000e-01  -4.8700000e+00   2.0000000e-02  -4.7200000e+00   2.5200000e+00
  -5.3300000e+00  -9.5000000e-01  -4.8700000e+00   1.0000000e-02  -4.7300000e+00   2.5000000e+00
  -5.3300000e+00  -9.6000000e-01  -4.8700000e+00   0.0000000e+00  -4.7400000e+00   2.4800000e+00
  -5.3200000e+00  -9.8000000e-01  -4.8600000e+00  -3.0000000e-02  -4.7500000e+00   2.4600000e+00
  -5.3200000e+00  -9.9000000e-01  -4.8600000e+00  -4.0000000e-02  -4.7600000e+00   2.4400000e+00
  -5.3200000e+00  -1.0000000e+00  -4.8600000e+00  -5.0000000e-02  -4.7700000e+00   2.4200000e+00
  -5.3200000e+00  -1.0100000e+00  -4.8500000e+00  -7.0000000e-02  -4.7800000e+00   2.3900000e+00
  -5.3100000e+00  -1.0300000e+00  -4.8500000e+00  -8.0000000e-02  -4.7900000e+00   2.3700000e+00
  -5.3100000e+00  -1.0400000e+00  -4.8500000e+00  -9.0000000e-02  -4.8000000e+00   2.3500000e+00
  -5.3100000e+00  -1.0500000e+00  -4.8500000e+00  -1.0000000e-01  -4.8100000e+00   2.3300000e+00
  -5.3000000e+00  -1.0700000e+00  -4.8400000e+00  -1.2000000e-01  -4.8100000e+00   2.3200000e+00
  -5.3000000e+00  -1.0800000e+00  -4.8400000e+00  -1.3000000e-01  -4.8200000e+00   2.3000000e+00
  -5.3000000e+00  -1.0900000e+00  -4.8400000e+00  -1.4000000e-01  -4.8300000e+00   2.2800000e+00
  -5.3000000e+00  -1.1000000e+00  -4.8400000e+00  -1.5000000e-01  -4.8400000e+00   2.2600000e+00
  -5.2900000e+00  -1.1200000e+00  -4.8300000e+00  -1.7000000e-01  -4.8500000e+00   2.2400000e+00
  -5.2900000e+00  -1.1300000e+00  -4.8300000e+00  -1.8000000e-01  -4.8500000e+00   2.2300000e+00
  -5.2900000e+00  -1.1400000e+00  -4.8300000e+00  -1.9000000e-01  -4.8600000e+00   2.2100000e+00
  -5.2800000e+00  -1.1600000e+00  -4.8300000e+00  -2.0000000e-01  -4.8700000e+00   2.1900000e+00
  -5.2800000e+00  -1.1700000e+00  -4.8200000e+00  -2.2000000e-01  -4.8700000e+00   2.1800000e+00
  -5.2800000e+00  -1.1800000e+00  -4.8200000e+00  -2.3000000e-01  -4.8800000e+00   2.1600000e+00
  -5.2700000e+00  -1.2000000e+00  -4.8200000e+00  -2.4000000e-01  -4.8900000e+00   2.1400000e+00
  -5.2700000e+00  -1.2100000e+00  -4.8100000e+00  -2.6000000e-01  -4.9000000e+00   2.1100000e+00
  -5.2700000e+00  -1.2200000e+00  -4.8100000e+00  -2.7000000e-01  -4.9100000e+00   2.0900000e+00
  -5.2600000e+00  -1.2400000e+00  -4.8100000e+00  -2.8000000e-01  -4.9100000e+00   2.0800000e+00
  -5.2600000e+00  -1.2500000e+00  -4.8000000e+00  -3.1000000e-01  -4.9200000e+00   2.0600000e+00
  -5.2600000e+00  -1.2600000e+00  -4.8000000e+00  -3.2000000e-01  -4.9200000e+00   2.0500000e+00
  -5.2500000e+00  -1.2800000e+00  -4.8000000e+00  -3.3000000e-01  -4.9300000e+00   2.0300000e+00
  -5.2500000e+00  -1.2900000e+00  -4.7900000e+00  -3.5000000e-01  -4.9400000e+00   2.0100000e+00
  -5.2500000e+00  -1.3000000e+00  -4.7900000e+00  -3.6000000e-01  -4.9400000e+00   2.0000000e+00
  -5.2400000e+00  -1.3200000e+00  -4.7900000e+00  -3.7000000e-01  -4.9500000e+00   1.9800000e+00
  -5.2400000e+00  -1.3300000e+00  -4.7800000e+00  -3.9000000e-01  -4.9500000e+00   1.9700000e+00
  -5.2400000e+00  -1.3400000e+00  -4.7800000e+00  -4.0000000e-01  -4.9600000e+00   1.9500000e+00
  -5.2300000e+00  -1.3600000e+00  -4.7700000e+00  -4.2000000e-01  -4.9600000e+00   1.9400000e+00
  -5.2300000e+00  -1.3700000e+00  -4.7700000e+00  -4.3000000e-01  -4.9700000e+00   1.9200000e+00
  -5.2200000e+00  -1.3900000e+00  -4.7700000e+00  -4.4000000e-01  -4.9700000e+00   1.9100000e+00
  -5.2200000e+00  -1.4000000e+00  -4.7600000e+00  -4.6000000e-01  -4.9800000e+00   1.8900000e+00
  -5.2100000e+00  -1.4200000e+00  -4.7600000e+00  -4.7000000e-01  -4.9800000e+00   1.8800000e+00
  -5.2100000e+00  -1.4300000e+00  -4.7600000e+00  -4.8000000e-01  -4.9900000e+00   1.8600000e+00
  -5.2100000e+00  -1.4400000e+00  -4.7500000e+00  -5.0000000e-01  -4.9900000e+00   1.8500000e+00
  -5.2000000e+00  -1.4600000e+00  -4.7500000e+00  -5.1000000e-01  -5.0000000e+00   1.8300000e+00
  -5.2000000e+00  -1.4700000e+00  -4.7500000e+00  -5.2000000e-01  -5.0000000e+00   1.8200000e+00
  -5.1900000e+00  -1.4900000e+00  -4.7400000e+00  -5.4000000e-01  -5.0100000e+00   1.8000000e+00
  -5.1900000e+00  -1.5000000e+00  -4.7400000e+00  -5.5000000e-01  -5.0100000e+00   1.7900000e+00
  -5.1800000e+00  -1.5200000e+00  -4.7300000e+00  -5.7000000e-01  -5.0200000e+00   1.7700000e+00
  -5.1800000e+00  -1.5300000e+00  -4.7300000e+00  -5.8000000e-01  -5.0300000e+00   1.7400000e+00
  -5.1700000e+00  -1.5500000e+00  -4.7300000e+00  -5.9000000e-01  -5.0300000e+00   1.7300000e+00
  -5.1700000e+00  -1.5600000e+00  -4.7200000e+00  -6.1000000e-01  -5.0400000e+00   1.7100000e+00
  -5.1700000e+00  -1.5700000e+00  -4.7200000e+00  -6.2000000e-01  -5.0400000e+00   1.7000000e+00
  -5.1600000e+00  -1.5900000e+00  -4.7100000e+00  -6.4000000e-01  -5.0400000e+00   1.6900000e+00
  -5.1600000e+00  -1.6000000e+00  -4.7100000e+00  -6.5000000e-01  -5.0500000e+00   1.6700000e+00
  -5.1500000e+00  -1.6200000e+00  -4.7000000e+00  -6.7000000e-01  -5.0500000e+00   1.6600000e+00
  -5.1500000e+00  -1.6300000e+00  -4.7000000e+00  -6.8000000e-01  -5.0600000e+00   1.6400000e+00
  -5.1400000e+00  -1.6500000e+00  -4.6900000e+00  -7.0000000e-01  -5.0600000e+00   1.6300000e+00
  -5.1300000e+00  -1.6700000e+00  -4.6900000e+00  -7.1000000e-01  -5.0600000e+00   1.6200000e+00
  -5.1300000e+00  -1.6800000e+00  -4.6900000e+00  -7.2000000e-01  -5.0700000e+00   1.6000000e+00
  -5.1200000e+00  -1.7000000e+00  -4.6800000e+00  -7.4000000e-01  -5.0700000e+00   1.5900000e+00
  -5.1200000e+00  -1.7100000e+00  -4.6800000e+00  -7.5000000e-01  -5.0700000e+00   1.5800000e+00
  -5.1100000e+00  -1.7300000e+00  -4.6700000e+00  -7.7000000e-01  -5.0800000e+00   1.5600000e+00
  -5.1100000e+00  -1.7400000e+00  -4.6700000e+00  -7.8000000e-01  -5.0800000e+00   1.5500000e+00
  -5.1000000e+00  -1.7600000e+00  -4.6600000e+00  -8.0000000e-01  -5.0900000e+00   1.5300000e+00
  -5.0900000e+00  -1.7800000e+00  -4.6600000e+00  -8.1000000e-01  -5.0900000e+00   1.5200000e+00
  -5.0900000e+00  -1.7900000e+00  -4.6500000e+00  -8.3000000e-01  -5.0900000e+00   1.5100000e+00
  -5.0800000e+00  -1.8100000e+00  -4.6500000e+00  -8.4000000e-01  -5.1000000e+00   1.4900000e+00
  -5.0800000e+00  -1.8200000e+00  -4.6400000e+00  -8.6000000e-01  -5.1000000e+00   1.4800000e+00
  -5.0700000e+00  -1.8400000e+00  -4.6400000e+00  -8.7000000e-01  -5.1100000e+00   1.4500000e+00
  -5.0600000e+00  -1.8600000e+00  -4.6300000e+00  -8.9000000e-01  -5.1100000e+00   1.4400000e+00
  -5.0600000e+00  -1.8700000e+00  -4.6200000e+00  -9.1000000e-01  -5.1100000e+00   1.4300000e+00
  -5.0500000e+00  -1.8900000e+00  -4.6200000e+00  -9.2000000e-01  -5.1100000e+00   1.4200000e+00
  -5.0400000e+00  -1.9100000e+00  -4.6100000e+00  -9.5000000e-01  -5.1200000e+00   1.4000000e+00
  -5.0400000e+00  -1.9200000e+00  -4.6000000e+00  -9.7000000e-01  -5.1200000e+00   1.3900000e+00
  -5.0300000e+00  -1.9400000e+00  -4.6000000e+00  -9.8000000e-01  -5.1200000e+00   1.3800000e+00
  -5.0200000e+00  -1.9600000e+00  -4.5900000e+00  -1.0000000e+00  -5.1300000e+00   1.3600000e+00
  -5.0200000e+00  -1.9700000e+00  -4.5900000e+00  -1.0100000e+00  -5.1300000e+00   1.3500000e+00
  -5.0100000e+00  -1.9900000e+00  -4.5800000e+00  -1.0300000e+00  -5.1300000e+00   1.3400000e+00
  -5.0000000e+00  -2.0100000e+00  -4.5700000e+00  -1.0500000e+00  -5.1300000e+00   1.3300000e+00
  -5.0000000e+00  -2.0200000e+00  -4.5700000e+00  -1.0600000e+00  -5.1400000e+00   1.3100000e+00
  -4.9900000e+00  -2.0400000e+00  -4.5600000e+00  -1.0800000e+00  -5.1400000e+00   1.3000000e+00
  -4.9800000e+00  -2.0600000e+00  -4.5600000e+00  -1.0900000e+00  -5.1400000e+00   1.2900000e+00
  -4.9700000e+00  -2.0800000e+00  -4.5500000e+00  -1.1100000e+00  -5.1400000e+00   1.2800000e+00
  -4.9600000e+00  -2.1000000e+00  -4.5400000e+00  -1.1300000e+00  -5.1500000e+00   1.2600000e+00
  -4.9600000e+00  -2.1100000e+00  -4.5400000e+00  -1.1400000e+00  -5.1500000e+00   1.2500000e+00
  -4.9500000e+00  -2.1300000e+00  -4.5300000e+00  -1.1600000e+00  -5.1500000e+00   1.2400000e+00
  -4.9400000e+00  -2.1500000e+00  -4.5200000e+00  -1.1900000e+00  -5.1500000e+00   1.2300000e+00
  -4.9300000e+00  -2.1700000e+00  -4.5100000e+00  -1.2100000e+00  -5.1600000e+00   1.2100000e+00
  -4.9200000e+00  -2.1900000e+00  -4.5000000e+00  -1.2300000e+00  -5.1600000e+00   1.2000000e+00
  -4.9100000e+00  -2.2100000e+00  -4.5000000e+00  -1.2400000e+00  -5.1600000e+00   1.1900000e+00
  -4.9100000e+00  -2.2200000e+00  -4.4900000e+00  -1.2600000e+00  -5.1600000e+00   1.1800000e+00
  -4.9000000e+00  -2.2400000e+00  -4.4800000e+00  -1.2800000e+00  -5.1700000e+00   1.1600000e+00
  -4.8900000e+00  -2.2600000e+00  -4.4700000e+00  -1.3100000e+00  -5.1700000e+00   1.1500000e+00
  -4.8800000e+00  -2.2800000e+00  -4.4600000e+00  -1.3300000e+00  -5.1700000e+00   1.1400000e+00
  -4.8700000e+00  -2.3000000e+00  -4.4500000e+00  -1.3500000e+00  -5.1700000e+00   1.1300000e+00
  -4.8600000e+00  -2.3200000e+00  -4.4400000e+00  -1.3700000e+00  -5.1700000e+00   1.1200000e+00
  -4.8500000e+00  -2.3400000e+00  -4.4400000e+00  -1.3800000e+00  -5.1800000e+00   1.1000000e+00
  -4.8400000e+00  -2.3600000e+00  -4.4300000e+00  -1.4000000e+00  -5.1800000e+00   1.0900000e+00
  -4.8300000e+00  -2.3800000e+00  -4.4200000e+00  -1.4200000e+00  -5.1800000e+00   1.0800000e+00
  -4.8200000e+00  -2.4000000e+00  -4.4100000e+00  -1.4400000e+00  -5.1800000e+00   1.0700000e+00
  -4.8100000e+00  -2.4200000e+00  -4.4000000e+00  -1.4600000e+00  -5.1800000e+00   1.0600000e+00
  -4.8000000e+00  -2.4400000e+00  -4.4000000e+00  -1.4700000e+00  -5.1800000e+00   1.0500000e+00
  -4.7900000e+00  -2.4600000e+00  -4.3900000e+00  -1.4900000e+00  -5.1900000e+00   1.0300000e+00
  -4.7800000e+00  -2.4800000e+00  -4.3800000e+00  -1.5100000e+00  -5.1900000e+00   1.0200000e+00
  -4.7700000e+00  -2.5000000e+00  -4.3700000e+00  -1.5300000e+00  -5.1900000e+00   1.0100000e+00
  -4.7600000e+00  -2.5100000e+00  -4.3600000e+00  -1.5500000e+00  -5.1900000e+00   1.0000000e+00
  -4.7500000e+00  -2.5300000e+00  -4.3500000e+00  -1.5700000e+00  -5.1900000e+00   9.9000000e-01
  -4.7400000e+00  -2.5500000e+00  -4.3500000e+00  -1.5800000e+00  -5.2000000e+00   9.6000000e-01
  -4.7300000e+00  -2.5700000e+00  -4.3400000e+00  -1.6000000e+00  -5.2000000e+00   9.5000000e-01
  -4.7200000e+00  -2.5900000e+00  -4.3300000e+00  -1.6200000e+00  -5.2000000e+00   9.4000000e-01
  -4.7100000e+00  -2.6100000e+00  -4.3200000e+00  -1.6400000e+00  -5.2000000e+00   9.3000000e-01
  -4.7000000e+00  -2.6200000e+00  -4.3100000e+00  -1.6600000e+00  -5.2000000e+00   9.2000000e-01
  -4.6900000e+00  -2.6400000e+00  -4.3000000e+00  -1.6800000e+00  -5.2000000e+00   9.1000000e-01
  -4.6800000e+00  -2.6600000e+00  -4.2900000e+00  -1.7000000e+00  -5.2000000e+00   9.0000000e-01
  -4.6700000e+00  -2.6800000e+00  -4.2800000e+00  -1.7200000e+00  -5.2100000e+00   8.8000000e-01
  -4.6600000e+00  -2.6900000e+00  -4.2700000e+00  -1.7400000e+00  -5.2100000e+00   8.7000000e-01
  -4.6500000e+00  -2.7100000e+00  -4.2600000e+00  -1.7600000e+00  -5.2100000e+00   8.6000000e-01
  -4.6400000e+00  -2.7300000e+00  -4.2500000e+00  -1.7800000e+00  -5.2100000e+00   8.5000000e-01
  -4.6300000e+00  -2.7500000e+00  -4.2400000e+00  -1.8000000e+00  -5.2100000e+00   8.4000000e-01
  -4.6200000e+00  -2.7600000e+00  -4.2300000e+00  -1.8200000e+00  -5.2100000e+00   8.3000000e-01
  -4.6100000e+00  -2.7800000e+00  -4.2200000e+00  -1.8400000e+00  -5.2100000e+00   8.2000000e-01
  -4.6000000e+00  -2.8000000e+00  -4.2100000e+00  -1.8600000e+00  -5.2100000e+00   8.1000000e-01
  -4.5900000e+00  -2.8100000e+00  -4.2000000e+00  -1.8800000e+00  -5.2200000e+00   7.9000000e-01
  -4.5800000e+00  -2.8300000e+00  -4.1900000e+00  -1.8900000e+00  -5.2200000e+00   7.8000000e-01
  -4.5700000e+00  -2.8500000e+00  -4.1800000e+00  -1.9100000e+00  -5.2200000e+00   7.7000000e-01
  -4.5600000e+00  -2.8600000e+00  -4.1700000e+00  -1.9300000e+00  -5.2200000e+00   7.6000000e-01
  -4.5500000e+00  -2.8800000e+00  -4.1600000e+00  -1.9500000e+00  -5.2200000e+00   7.5000000e-01
  -4.5400000e+00  -2.9000000e+00  -4.1500000e+00  -1.9700000e+00  -5.2200000e+00   7.4000000e-01
  -4.5300000e+00  -2.9100000e+00  -4.1400000e+00  -1.9900000e+00  -5.2200000e+00   7.3000000e-01
  -4.5200000e+00  -2.9300000e+00  -4.1300000e+00  -2.0000000e+00  -5.2200000e+00   7.2000000e-01
  -4.5100000e+00  -2.9400000e+00  -4.1200000e+00  -2.0200000e+00  -5.2200000e+00   7.1000000e-01
  -4.5000000e+00  -2.9600000e+00  -4.1100000e+00  -2.0400000e+00  -5.2200000e+00   7.0000000e-01
  -4.4900000e+00  -2.9800000e+00  -4.1000000e+00  -2.0600000e+00  -5.2300000e+00   6.8000000e-01
  -4.4800000e+00  -2.9900000e+00  -4.0900000e+00  -2.0800000e+00  -5.2300000e+00   6.7000000e-01
  -4.4700000e+00  -3.0100000e+00  -4.0800000e+00  -2.0900000e+00  -5.2300000e+00   6.6000000e-01
  -4.4600000e+00  -3.0200000e+00  -4.0700000e+00  -2.1100000e+00  -5.2300000e+00   6.5000000e-01
  -4.4500000e+00  -3.0400000e+00  -4.0600000e+00  -2.1300000e+00  -5.2300000e+00   6.4000000e-01
  -4.4400000e+00  -3.0500000e+00  -4.0500000e+00  -2.1500000e+00  -5.2300000e+00   6.3000000e-01
  -4.4300000e+00  -3.0700000e+00  -4.0400000e+00  -2.1600000e+00  -5.2300000e+00   6.2000000e-01
  -4.4200000e+00  -3.0800000e+00  -4.0300000e+00  -2.1800000e+00  -5.2300000e+00   6.1000000e-01
  -4.4100000e+00  -3.1000000e+00  -4.0200000e+00  -2.2000000e+00  -5.2300000e+00   6.0000000e-01
  -4.4000000e+00  -3.1200000e+00  -4.0100000e+00  -2.2100000e+00  -5.2300000e+00   5.9000000e-01
  -4.3900000e+00  -3.1300000e+00  -4.0000000e+00  -2.2300000e+00  -5.2300000e+00   5.8000000e-01
  -4.3800000e+00  -3.1400000e+00  -3.9900000e+00  -2.2500000e+00  -5.2300000e+00   5.7000000e-01
  -4.3700000e+00  -3.1600000e+00  -3.9800000e+00  -2.2600000e+00  -5.2300000e+00   5.6000000e-01
  -4.3600000e+00  -3.1700000e+00  -3.9700000e+00  -2.2800000e+00  -5.2300000e+00   5.5000000e-01
  -4.3500000e+00  -3.1900000e+00  -3.9600000e+00  -2.3000000e+00  -5.2300000e+00   5.4000000e-01
  -4.3400000e+00  -3.2000000e+00  -3.9500000e+00  -2.3100000e+00  -5.2300000e+00   5.3000000e-01
  -4.3300000e+00  -3.2200000e+00  -3.9400000e+00  -2.3300000e+00  -5.2300000e+00   5.2000000e-01
  -4.3200000e+00  -3.2300000e+00  -3.9300000e+00  -2.3400000e+00  -5.2400000e+00   5.0000000e-01
  -4.3100000e+00  -3.2500000e+00  -3.9200000e+00  -2.3600000e+00  -5.2400000e+00   4.9000000e-01
  -4.3000000e+00  -3.2600000e+00  -3.9100000e+00  -2.3800000e+00  -5.2400000e+00   4.8000000e-01
  -4.2900000e+00  -3.2800000e+00  -3.9000000e+00  -2.3900000e+00  -5.2400000e+00   4.7000000e-01
  -4.2800000e+00  -3.2900000e+00  -3.8900000e+00  -2.4100000e+00  -5.2400000e+00   4.6000000e-01
  -4.2700000e+00  -3.3000000e+00  -3.8800000e+00  -2.4200000e+00  -5.2400000e+00   4.5000000e-01
  -4.2600000e+00  -3.3200000e+00  -3.8700000e+00  -2.4400000e+00  -5.2400000e+00   4.4000000e-01
  -4.2500000e+00  -3.3300000e+00  -3.8600000e+00  -2.4500000e+00  -5.2400000e+00   4.3000000e-01
  -4.2400000e+00  -3.3500000e+00  -3.8500000e+00  -2.4700000e+00  -5.2400000e+00   4.2000000e-01
  -4.2300000e+00  -3.3600000e+00  -3.8400000e+00  -2.4900000e+00  -5.2400000e+00   4.1000000e-01
  -4.2200000e+00  -3.3700000e+00  -3.8300000e+00  -2.5000000e+00  -5.2400000e+00   4.0000000e-01
  -4.2100000e+00  -3.3900000e+00  -3.8200000e+00  -2.5200000e+00  -5.2400000e+00   3.9000000e-01
  -4.2000000e+00  -3.4000000e+00  -3.8100000e+00  -2.5300000e+00  -5.2400000e+00   3.8000000e-01
  -4.1900000e+00  -3.4100000e+00  -3.8000000e+00  -2.5500000e+00  -5.2400000e+00   3.7000000e-01
  -4.1800000e+00  -3.4300000e+00  -3.7900000e+00  -2.5600000e+00  -5.2400000e+00   3.6000000e-01
  -4.1700000e+00  -3.4400000e+00  -3.7800000e+00  -2.5700000e+00  -5.2400000e+00   3.5000000e-01
  -4.1600000e+00  -3.4500000e+00  -3.7700000e+00  -2.5900000e+00  -5.2400000e+00   3.4000000e-01
  -4.1500000e+00  -3.4700000e+00  -3.7600000e+00  -2.6000000e+00  -5.2400000e+00   3.3000000e-01
  -4.1400000e+00  -3.4800000e+00  -3.7500000e+00  -2.6200000e+00  -5.2400000e+00   3.2000000e-01
  -4.1300000e+00  -3.4900000e+00  -3.7400000e+00  -2.6300000e+00  -5.2400000e+00   3.1000000e-01
  -4.1200000e+00  -3.5100000e+00  -3.7300000e+00  -2.6500000e+00  -5.2400000e+00   3.0000000e-01
  -4.1100000e+00  -3.5200000e+00  -3.7200000e+00  -2.6600000e+00  -5.2400000e+00   2.9000000e-01
  -4.1000000e+00  -3.5300000e+00  -3.7100000e+00  -2.6700000e+00  -5.2400000e+00   2.8000000e-01
  -4.0900000e+00  -3.5500000e+00  -3.7000000e+00  -2.6900000e+00  -5.2400000e+00   2.7000000e-01
  -4.0800000e+00  -3.5600000e+00  -3.6900000e+00  -2.7000000e+00  -5.2400000e+00   2.6000000e-01
  -4.0700000e+00  -3.5700000e+00  -3.6800000e+00  -2.7200000e+00  -5.2400000e+00   2.5000000e-01
  -4.0600000e+00  -3.5800000e+00  -3.6700000e+00  -2.7300000e+00  -5.2400000e+00   2.4000000e-01
  -4.0500000e+00  -3.6000000e+00  -3.6600000e+00  -2.7400000e+00  -5.2400000e+00   2.3000000e-01
  -4.0400000e+00  -3.6100000e+00  -3.6500000e+00  -2.7600000e+00  -5.2400000e+00   2.2000000e-01
  -4.0300000e+00  -3.6200000e+00  -3.6400000e+00  -2.7700000e+00  -5.2400000e+00   2.1000000e-01
  -4.0200000e+00  -3.6300000e+00  -3.6300000e+00  -2.7800000e+00  -5.2400000e+00   2.0000000e-01
  -4.0100000e+00  -3.6500000e+00  -3.6200000e+00  -2.8000000e+00  -5.2400000e+00   1.9000000e-01
  -4.0000000e+00  -3.6600000e+00  -3.6100000e+00  -2.8100000e+00  -5.2400000e+00   1.8000000e-01
  -3.9900000e+00  -3.6700000e+00  -3.6000000e+00  -2.8200000e+00  -5.2400000e+00   1.7000000e-01
  -3.9800000e+00  -3.6800000e+00  -3.5900000e+00  -2.8400000e+00  -5.2400000e+00   1.6000000e-01
  -3.9700000e+00  -3.7000000e+00  -3.5800000e+00  -2.8500000e+00  -5.2400000e+00   1.5000000e-01
  -3.9600000e+00  -3.7100000e+00  -3.5700000e+00  -2.8600000e+00  -5.2400000e+00   1.4000000e-01
  -3.9500000e+00  -3.7200000e+00  -3.5600000e+00  -2.8800000e+00  -5.2400000e+00   1.3000000e-01
  -3.9400000e+00  -3.7300000e+00  -3.5500000e+00  -2.8900000e+00  -5.2300000e+00   1.1000000e-01
  -3.9300000e+00  -3.7400000e+00  -3.5400000e+00  -2.9000000e+00  -5.2300000e+00   1.0000000e-01
  -3.9200000e+00  -3.7600000e+00  -3.5300000e+00  -2.9100000e+00  -5.2300000e+00   9.0000000e-02
  -3.9100000e+00  -3.7700000e+00  -3.5200000e+00  -2.9300000e+00  -5.2300000e+00   8.0000000e-02
  -3.9000000e+00  -3.7800000e+00  -3.5100000e+00  -2.9400000e+00  -5.2300000e+00   7.0000000e-02
  -3.8900000e+00  -3.7900000e+00  -3.5000000e+00  -2.9500000e+00  -5.2300000e+00   6.0000000e-02
  -3.8800000e+00  -3.8000000e+00  -3.4900000e+00  -2.9600000e+00  -5.2300000e+00   5.0000000e-02
  -3.8700000e+00  -3.8100000e+00  -3.4800000e+00  -2.9800000e+00  -5.2300000e+00   4.0000000e-02
  -3.8600000e+00  -3.8200000e+00  -3.4700000e+00  -2.9900000e+00  -5.2300000e+00   3.0000000e-02
  -3.8500000e+00  -3.8400000e+00  -3.4600000e+00  -3.0000000e+00  -5.2300000e+00   2.0000000e-02
  -3.8400000e+00  -3.8500000e+00  -3.4500000e+00  -3.0100000e+00  -5.2300000e+00   1.0000000e-02
  -3.8300000e+00  -3.8600000e+00  -3.4400000e+00  -3.0300000e+00  -5.2300000e+00   0.0000000e+00
  -3.8200000e+00  -3.8700000e+00  -3.4300000e+00  -3.0400000e+00  -5.2300000e+00  -1.0000000e-02
  -3.8100000e+00  -3.8800000e+00  -3.4200000e+00  -3.0500000e+00  -5.2300000e+00  -2.0000000e-02
  -3.8000000e+00  -3.8900000e+00  -3.4100000e+00  -3.0600000e+00  -5.2300000e+00  -3.0000000e-02
  -3.7900000e+00  -3.9000000e+00  -3.4000000e+00  -3.0700000e+00  -5.2300000e+00  -4.0000000e-02
  -3.7800000e+00  -3.9100000e+00  -3.3900000e+00  -3.0800000e+00  -5.2300000e+00  -5.0000000e-02
  -3.7700000e+00  -3.9200000e+00  -3.3800000e+00  -3.1000000e+00  -5.2200000e+00  -7.0000000e-02
  -3.7600000e+00  -3.9400000e+00  -3.3700000e+00  -3.1100000e+00  -5.2200000e+00  -8.0000000e-02
  -3.7500000e+00  -3.9500000e+00  -3.3600000e+00  -3.1200000e+00  -5.2200000e+00  -9.0000000e-02
  -3.7400000e+00  -3.9600000e+00  -3.3500000e+00  -3.1300000e+00  -5.2200000e+00  -1.0000000e-01
  -3.7300000e+00  -3.9700000e+00  -3.3400000e+00  -3.1400000e+00  -5.2200000e+00  -1.1000000e-01
  -3.7200000e+00  -3.9800000e+00  -3.3300000e+00  -3.1500000e+00  -5.2200000e+00  -1.2000000e-01
  -3.7100000e+00  -3.9900000e+00  -3.3200000e+00  -3.1600000e+00  -5.2200000e+00  -1.3000000e-01
  -3.7000000e+00  -4.0000000e+00  -3.3100000e+00  -3.1700000e+00  -5.2200000e+00  -1.4000000e-01
  -3.6900000e+00  -4.0100000e+00  -3.3000000e+00  -3.1900000e+00  -5.2200000e+00  -1.5000000e-01
  -3.6800000e+00  -4.0200000e+00  -3.2900000e+00  -3.2000000e+00  -5.2200000e+00  -1.6000000e-01
  -3.6700000e+00  -4.0300000e+00  -3.2800000e+00  -3.2100000e+00  -5.2100000e+00  -1.8000000e-01
  -3.6600000e+00  -4.0400000e+00  -3.2700000e+00  -3.2200000e+00  -5.2100000e+00  -1.9000000e-01
  -3.6500000e+00  -4.0500000e+00  -3.2600000e+00  -3.2300000e+00  -5.2100000e+00  -2.0000000e-01
  -3.6400000e+00  -4.0600000e+00  -3.2500000e+00  -3.2400000e+00  -5.2100000e+00  -2.1000000e-01
  -3.6300000e+00  -4.0700000e+00  -3.2400000e+00  -3.2500000e+00  -5.2100000e+00  -2.2000000e-01
  -3.6200000e+00  -4.0800000e+00  -3.2300000e+00  -3.2600000e+00  -5.2100000e+00  -2.3000000e-01
  -3.6100000e+00  -4.0900000e+00  -3.2200000e+00  -3.2700000e+00  -5.2100000e+00  -2.4000000e-01
  -3.6000000e+00  -4.1000000e+00  -3.2100000e+00  -3.2800000e+00  -5.2100000e+00  -2.5000000e-01
  -3.5900000e+00  -4.1100000e+00  -3.2000000e+00  -3.2900000e+00  -5.2100000e+00  -2.6000000e-01
  -3.5800000e+00  -4.1200000e+00  -3.1900000e+00  -3.3000000e+00  -5.2000000e+00  -2.8000000e-01
  -3.5700000e+00  -4.1300000e+00  -3.1800000e+00  -3.3100000e+00  -5.2000000e+00  -2.9000000e-01
  -3.5600000e+00  -4.1400000e+00  -3.1700000e+00  -3.3200000e+00  -5.2000000e+00  -3.0000000e-01
  -3.5500000e+00  -4.1500000e+00  -3.1600000e+00  -3.3300000e+00  -5.2000000e+00  -3.1000000e-01
  -3.5400000e+00  -4.1600000e+00  -3.1500000e+00  -3.3400000e+00  -5.2000000e+00  -3.2000000e-01
  -3.5300000e+00  -4.1700000e+00  -3.1400000e+00  -3.3500000e+00  -5.2000000e+00  -3.3000000e-01
  -3.5200000e+00  -4.1800000e+00  -3.1300000e+00  -3.3600000e+00  -5.2000000e+00  -3.4000000e-01
  -3.5000000e+00  -4.1900000e+00  -3.1200000e+00  -3.3700000e+00  -5.1900000e+00  -3.6000000e-01
  -3.4900000e+00  -4.2000000e+00  -3.1100000e+00  -3.3800000e+00  -5.1900000e+00  -3.7000000e-01
  -3.4800000e+00  -4.2100000e+00  -3.1000000e+00  -3.3900000e+00  -5.1900000e+00  -3.8000000e-01
  -3.4700000e+00  -4.2200000e+00  -3.0900000e+00  -3.4000000e+00  -5.1900000e+00  -3.9000000e-01
  -3.4600000e+00  -4.2300000e+00  -3.0800000e+00  -3.4100000e+00  -5.1900000e+00  -4.0000000e-01
  -3.4500000e+00  -4.2400000e+00  -3.0700000e+00  -3.4200000e+00  -5.1900000e+00  -4.1000000e-01
  -3.4400000e+00  -4.2500000e+00  -3.0600000e+00  -3.4300000e+00  -5.1800000e+00  -4.3000000e-01
  -3.4300000e+00  -4.2600000e+00  -3.0500000e+00  -3.4400000e+00  -5.1800000e+00  -4.4000000e-01
  -3.4100000e+00  -4.2700000e+00  -3.0400000e+00  -3.4500000e+00  -5.1800000e+00  -4.5000000e-01
  -3.4000000e+00  -4.2800000e+00  -3.0300000e+00  -3.4600000e+00  -5.1800000e+00  -4.6000000e-01
  -3.3900000e+00  -4.2900000e+00  -3.0200000e+00  -3.4700000e+00  -5.1800000e+00  -4.7000000e-01
  -3.3800000e+00  -4.3000000e+00  -3.0000000e+00  -3.4800000e+00  -5.1800000e+00  -4.8000000e-01
  -3.3700000e+00  -4.3100000e+00  -2.9900000e+00  -3.4900000e+00  -5.1700000e+00  -5.0000000e-01
  -3.3600000e+00  -4.3200000e+00  -2.9800000e+00  -3.5000000e+00  -5.1700000e+00  -5.1000000e-01
  -3.3400000e+00  -4.3300000e+00  -2.9700000e+00  -3.5100000e+00  -5.1700000e+00  -5.2000000e-01
  -3.3300000e+00  -4.3400000e+00  -2.9600000e+00  -3.5200000e+00  -5.1700000e+00  -5.3000000e-01
  -3.3200000e+00  -4.3500000e+00  -2.9500000e+00  -3.5300000e+00  -5.1700000e+00  -5.4000000e-01
  -3.3100000e+00  -4.3600000e+00  -2.9400000e+00  -3.5400000e+00  -5.1600000e+00  -5.6000000e-01
  -3.2900000e+00  -4.3700000e+00  -2.9300000e+00  -3.5500000e+00  -5.1600000e+00  -5.7000000e-01
  -3.2800000e+00  -4.3800000e+00  -2.9100000e+00  -3.5600000e+00  -5.1600000e+00  -5.8000000e-01
  -3.2700000e+00  -4.3900000e+00  -2.9000000e+00  -3.5700000e+00  -5.1600000e+00  -5.9000000e-01
  -3.2500000e+00  -4.4000000e+00  -2.8900000e+00  -3.5800000e+00  -5.1500000e+00  -6.1000000e-01
  -3.2400000e+00  -4.4100000e+00  -2.8800000e+00  -3.5900000e+00  -5.1500000e+00  -6.2000000e-01
  -3.2300000e+00  -4.4200000e+00  -2.8700000e+00  -3.6000000e+00  -5.1500000e+00  -6.3000000e-01
  -3.2200000e+00  -4.4300000e+00  -2.8600000e+00  -3.6100000e+00  -5.1500000e+00  -6.4000000e-01
  -3.2000000e+00  -4.4400000e+00  -2.8400000e+00  -3.6200000e+00  -5.1500000e+00  -6.5000000e-01
  -3.1900000e+00  -4.4500000e+00  -2.8300000e+00  -3.6300000e+00  -5.1400000e+00  -6.7000000e-01
  -3.1700000e+00  -4.4600000e+00  -2.8200000e+00  -3.6400000e+00  -5.1400000e+00  -6.8000000e-01
  -3.1600000e+00  -4.4700000e+00  -2.8100000e+00  -3.6500000e+00  -5.1400000e+00  -6.9000000e-01
  -3.1500000e+00  -4.4800000e+00  -2.7900000e+00  -3.6600000e+00  -5.1400000e+00  -7.0000000e-01
  -3.1300000e+00  -4.4900000e+00  -2.7800000e+00  -3.6700000e+00  -5.1300000e+00  -7.2000000e-01
  -3.1200000e+00  -4.5000000e+00  -2.7700000e+00  -3.6800000e+00  -5.1300000e+00  -7.3000000e-01
  -3.1000000e+00  -4.5100000e+00  -2.7600000e+00  -3.6900000e+00  -5.1300000e+00  -7.4000000e-01
  -3.0900000e+00  -4.5200000e+00  -2.7400000e+00  -3.7000000e+00  -5.1200000e+00  -7.6000000e-01
  -3.0700000e+00  -4.5300000e+00  -2.7300000e+00  -3.7100000e+00  -5.1200000e+00  -7.7000000e-01
  -3.0600000e+00  -4.5400000e+00  -2.7200000e+00  -3.7200000e+00  -5.1200000e+00  -7.8000000e-01
  -3.0400000e+00  -4.5500000e+00  -2.7000000e+00  -3.7300000e+00  -5.1200000e+00  -7.9000000e-01
  -3.0300000e+00  -4.5600000e+00  -2.6900000e+00  -3.7400000e+00  -5.1100000e+00  -8.1000000e-01
  -3.0100000e+00  -4.5700000e+00  -2.6800000e+00  -3.7500000e+00  -5.1100000e+00  -8.2000000e-01
  -3.0000000e+00  -4.5800000e+00  -2.6600000e+00  -3.7600000e+00  -5.1100000e+00  -8.3000000e-01
  -2.9800000e+00  -4.5900000e+00  -2.6500000e+00  -3.7700000e+00  -5.1000000e+00  -8.6000000e-01
  -2.9600000e+00  -4.6000000e+00  -2.6400000e+00  -3.7800000e+00  -5.1000000e+00  -8.7000000e-01
  -2.9500000e+00  -4.6100000e+00  -2.6200000e+00  -3.7900000e+00  -5.1000000e+00  -8.8000000e-01
  -2.9300000e+00  -4.6200000e+00  -2.6100000e+00  -3.8000000e+00  -5.0900000e+00  -9.0000000e-01
  -2.9100000e+00  -4.6300000e+00  -2.5900000e+00  -3.8100000e+00  -5.0900000e+00  -9.1000000e-01
  -2.9000000e+00  -4.6400000e+00  -2.5800000e+00  -3.8200000e+00  -5.0900000e+00  -9.2000000e-01
  -2.8800000e+00  -4.6500000e+00  -2.5600000e+00  -3.8300000e+00  -5.0800000e+00  -9.4000000e-01
  -2.8600000e+00  -4.6600000e+00  -2.5500000e+00  -3.8400000e+00  -5.0800000e+00  -9.5000000e-01
  -2.8400000e+00  -4.6700000e+00  -2.5400000e+00  -3.8500000e+00  -5.0800000e+00  -9.6000000e-01
  -2.8200000e+00  -4.6800000e+00  -2.5200000e+00  -3.8600000e+00  -5.0700000e+00  -9.8000000e-01
  -2.8100000e+00  -4.6900000e+00  -2.5100000e+00  -3.8700000e+00  -5.0700000e+00  -9.9000000e-01
  -2.7900000e+00  -4.7000000e+00  -2.4900000e+00  -3.8800000e+00  -5.0700000e+00  -1.0000000e+00
  -2.7700000e+00  -4.7100000e+00  -2.4800000e+00  -3.8900000e+00  -5.0600000e+00  -1.0300000e+00
  -2.7500000e+00  -4.7200000e+00  -2.4600000e+00  -3.9000000e+00  -5.0500000e+00  -1.0500000e+00
  -2.7300000e+00  -4.7300000e+00  -2.4500000e+00  -3.9100000e+00  -5.0500000e+00  -1.0600000e+00
  -2.7100000e+00  -4.7400000e+00  -2.4300000e+00  -3.9200000e+00  -5.0500000e+00  -1.0700000e+00
  -2.6900000e+00  -4.7500000e+00  -2.4100000e+00  -3.9300000e+00  -5.0400000e+00  -1.0900000e+00
  -2.6700000e+00  -4.7600000e+00  -2.4000000e+00  -3.9400000e+00  -5.0400000e+00  -1.1000000e+00
  -2.6500000e+00  -4.7700000e+00  -2.3800000e+00  -3.9500000e+00  -5.0400000e+00  -1.1100000e+00
  -2.6400000e+00  -4.7700000e+00  -2.3700000e+00  -3.9600000e+00  -5.0300000e+00  -1.1300000e+00
  -2.6200000e+00  -4.7800000e+00  -2.3500000e+00  -3.9700000e+00  -5.0300000e+00  -1.1400000e+00
  -2.6000000e+00  -4.7900000e+00  -2.3300000e+00  -3.9800000e+00  -5.0200000e+00  -1.1600000e+00
  -2.5800000e+00  -4.8000000e+00  -2.3200000e+00  -3.9900000e+00  -5.0200000e+00  -1.1700000e+00
  -2.5600000e+00  -4.8100000e+00  -2.3000000e+00  -4.0000000e+00  -5.0100000e+00  -1.1900000e+00
  -2.5500000e+00  -4.8100000e+00  -2.2900000e+00  -4.0100000e+00  -5.0100000e+00  -1.2000000e+00
  -2.5300000e+00  -4.8200000e+00  -2.2700000e+00  -4.0200000e+00  -5.0100000e+00  -1.2100000e+00
  -2.5100000e+00  -4.8300000e+00  -2.2500000e+00  -4.0300000e+00  -5.0000000e+00  -1.2300000e+00
  -2.4900000e+00  -4.8400000e+00  -2.2400000e+00  -4.0400000e+00  -5.0000000e+00  -1.2400000e+00
  -2.4800000e+00  -4.8400000e+00  -2.2200000e+00  -4.0500000e+00  -4.9900000e+00  -1.2600000e+00
  -2.4600000e+00  -4.8500000e+00  -2.2000000e+00  -4.0600000e+00  -4.9900000e+00  -1.2700000e+00
  -2.4400000e+00  -4.8600000e+00  -2.1800000e+00  -4.0700000e+00  -4.9800000e+00  -1.2900000e+00
  -2.4300000e+00  -4.8600000e+00  -2.1700000e+00  -4.0800000e+00  -4.9800000e+00  -1.3000000e+00
  -2.4100000e+00  -4.8700000e+00  -2.1500000e+00  -4.0900000e+00  -4.9700000e+00  -1.3200000e+00
  -2.3900000e+00  -4.8800000e+00  -2.1300000e+00  -4.1000000e+00  -4.9700000e+00  -1.3300000e+00
  -2.3800000e+00  -4.8800000e+00  -2.1100000e+00  -4.1100000e+00  -4.9600000e+00  -1.3500000e+00
  -2.3600000e+00  -4.8900000e+00  -2.1000000e+00  -4.1200000e+00  -4.9600000e+00  -1.3600000e+00
  -2.3500000e+00  -4.8900000e+00  -2.0800000e+00  -4.1300000e+00  -4.9500000e+00  -1.3800000e+00
  -2.3300000e+00  -4.9000000e+00  -2.0600000e+00  -4.1400000e+00  -4.9500000e+00  -1.3900000e+00
  -2.3100000e+00  -4.9100000e+00  -2.0400000e+00  -4.1500000e+00  -4.9400000e+00  -1.4100000e+00
  -2.3000000e+00  -4.9100000e+00  -2.0200000e+00  -4.1600000e+00  -4.9400000e+00  -1.4200000e+00
  -2.2800000e+00  -4.9200000e+00  -2.0100000e+00  -4.1700000e+00  -4.9300000e+00  -1.4400000e+00
  -2.2700000e+00  -4.9200000e+00  -1.9900000e+00  -4.1800000e+00  -4.9300000e+00  -1.4500000e+00
  -2.2500000e+00  -4.9300000e+00  -1.9700000e+00  -4.1900000e+00  -4.9200000e+00  -1.4700000e+00
  -2.2400000e+00  -4.9300000e+00  -1.9500000e+00  -4.2000000e+00  -4.9200000e+00  -1.4800000e+00
  -2.2200000e+00  -4.9400000e+00  -1.9300000e+00  -4.2100000e+00  -4.9100000e+00  -1.5000000e+00
  -2.2000000e+00  -4.9500000e+00  -1.9100000e+00  -4.2200000e+00  -4.9000000e+00  -1.5200000e+00
  -2.1900000e+00  -4.9500000e+00  -1.8900000e+00  -4.2300000e+00  -4.9000000e+00  -1.5300000e+00
  -2.1700000e+00  -4.9600000e+00  -1.8800000e+00  -4.2400000e+00  -4.8900000e+00  -1.5600000e+00
  -2.1600000e+00  -4.9600000e+00  -1.8600000e+00  -4.2500000e+00  -4.8800000e+00  -1.5800000e+00
  -2.1400000e+00  -4.9700000e+00  -1.8400000e+00  -4.2600000e+00  -4.8700000e+00  -1.6000000e+00
  -2.1300000e+00  -4.9700000e+00  -1.8200000e+00  -4.2700000e+00  -4.8700000e+00  -1.6100000e+00
  -2.1100000e+00  -4.9800000e+00  -1.8000000e+00  -4.2800000e+00  -4.8600000e+00  -1.6400000e+00
  -2.1000000e+00  -4.9800000e+00  -1.7800000e+00  -4.2900000e+00  -4.8500000e+00  -1.6600000e+00
  -2.0800000e+00  -4.9900000e+00  -1.7600000e+00  -4.3000000e+00  -4.8400000e+00  -1.6800000e+00
  -2.0700000e+00  -4.9900000e+00  -1.7400000e+00  -4.3100000e+00  -4.8400000e+00  -1.6900000e+00
  -2.0500000e+00  -5.0000000e+00  -1.7200000e+00  -4.3200000e+00  -4.8300000e+00  -1.7100000e+00
  -2.0400000e+00  -5.0000000e+00  -1.7000000e+00  -4.3300000e+00  -4.8200000e+00  -1.7300000e+00
  -2.0200000e+00  -5.0100000e+00  -1.6800000e+00  -4.3400000e+00  -4.8200000e+00  -1.7400000e+00
  -2.0100000e+00  -5.0100000e+00  -1.6600000e+00  -4.3500000e+00  -4.8100000e+00  -1.7600000e+00
  -1.9900000e+00  -5.0200000e+00  -1.6400000e+00  -4.3600000e+00  -4.8000000e+00  -1.7800000e+00
  -1.9800000e+00  -5.0200000e+00  -1.6200000e+00  -4.3700000e+00  -4.7900000e+00  -1.8000000e+00
  -1.9600000e+00  -5.0300000e+00  -1.6000000e+00  -4.3800000e+00  -4.7900000e+00  -1.8100000e+00
  -1.9500000e+00  -5.0300000e+00  -1.5800000e+00  -4.3900000e+00  -4.7800000e+00  -1.8300000e+00
  -1.9400000e+00  -5.0300000e+00  -1.5600000e+00  -4.4000000e+00  -4.7700000e+00  -1.8500000e+00
  -1.9200000e+00  -5.0400000e+00  -1.5400000e+00  -4.4100000e+00  -4.7600000e+00  -1.8700000e+00
  -1.9100000e+00  -5.0400000e+00  -1.5200000e+00  -4.4200000e+00  -4.7600000e+00  -1.8800000e+00
  -1.8900000e+00  -5.0500000e+00  -1.5000000e+00  -4.4300000e+00  -4.7500000e+00  -1.9000000e+00
  -1.8800000e+00  -5.0500000e+00  -1.4800000e+00  -4.4400000e+00  -4.7400000e+00  -1.9200000e+00
  -1.8600000e+00  -5.0600000e+00  -1.4600000e+00  -4.4500000e+00  -4.7300000e+00  -1.9400000e+00
  -1.8500000e+00  -5.0600000e+00  -1.4400000e+00  -4.4600000e+00  -4.7200000e+00  -1.9600000e+00
  -1.8300000e+00  -5.0700000e+00  -1.4200000e+00  -4.4700000e+00  -4.7200000e+00  -1.9700000e+00
  -1.8200000e+00  -5.0700000e+00  -1.4000000e+00  -4.4800000e+00  -4.7100000e+00  -1.9900000e+00
  -1.8000000e+00  -5.0800000e+00  -1.3800000e+00  -4.4900000e+00  -4.7000000e+00  -2.0100000e+00
  -1.7900000e+00  -5.0800000e+00  -1.3600000e+00  -4.5000000e+00  -4.6900000e+00  -2.0300000e+00
  -1.7800000e+00  -5.0800000e+00  -1.3400000e+00  -4.5100000e+00  -4.6800000e+00  -2.0500000e+00
  -1.7600000e+00  -5.0900000e+00  -1.3200000e+00  -4.5200000e+00  -4.6700000e+00  -2.0700000e+00
  -1.7500000e+00  -5.0900000e+00  -1.3000000e+00  -4.5300000e+00  -4.6600000e+00  -2.0900000e+00
  -1.7300000e+00  -5.1000000e+00  -1.2800000e+00  -4.5400000e+00  -4.6500000e+00  -2.1100000e+00
  -1.7000000e+00  -5.1100000e+00  -1.2600000e+00  -4.5500000e+00  -4.6400000e+00  -2.1300000e+00
  -1.6900000e+00  -5.1100000e+00  -1.2400000e+00  -4.5600000e+00  -4.6300000e+00  -2.1500000e+00
  -1.6700000e+00  -5.1200000e+00  -1.2200000e+00  -4.5700000e+00  -4.6200000e+00  -2.1700000e+00
  -1.6600000e+00  -5.1200000e+00  -1.2100000e+00  -4.5700000e+00  -4.6100000e+00  -2.1900000e+00
  -1.6500000e+00  -5.1200000e+00  -1.1900000e+00  -4.5800000e+00  -4.6000000e+00  -2.2100000e+00
  -1.6300000e+00  -5.1300000e+00  -1.1700000e+00  -4.5900000e+00  -4.5900000e+00  -2.2300000e+00
  -1.6200000e+00  -5.1300000e+00  -1.1500000e+00  -4.6000000e+00  -4.5800000e+00  -2.2500000e+00
  -1.6000000e+00  -5.1400000e+00  -1.1300000e+00  -4.6100000e+00  -4.5700000e+00  -2.2700000e+00
  -1.5900000e+00  -5.1400000e+00  -1.1100000e+00  -4.6200000e+00  -4.5600000e+00  -2.2900000e+00
  -1.5700000e+00  -5.1500000e+00  -1.0900000e+00  -4.6300000e+00  -4.5500000e+00  -2.3100000e+00
  -1.5600000e+00  -5.1500000e+00  -1.0800000e+00  -4.6300000e+00  -4.5400000e+00  -2.3300000e+00
  -1.5400000e+00  -5.1600000e+00  -1.0600000e+00  -4.6400000e+00  -4.5300000e+00  -2.3500000e+00
  -1.5300000e+00  -5.1600000e+00  -1.0400000e+00  -4.6500000e+00  -4.5200000e+00  -2.3600000e+00
  -1.5200000e+00  -5.1600000e+00  -1.0200000e+00  -4.6600000e+00  -4.5100000e+00  -2.3800000e+00
  -1.5000000e+00  -5.1700000e+00  -1.0000000e+00  -4.6700000e+00  -4.5000000e+00  -2.4000000e+00
  -1.4900000e+00  -5.1700000e+00  -9.9000000e-01  -4.6700000e+00  -4.4900000e+00  -2.4200000e+00
  -1.4700000e+00  -5.1800000e+00  -9.7000000e-01  -4.6800000e+00  -4.4800000e+00  -2.4400000e+00
  -1.4600000e+00  -5.1800000e+00  -9.5000000e-01  -4.6900000e+00  -4.4700000e+00  -2.4600000e+00
  -1.4400000e+00  -5.1900000e+00  -9.3000000e-01  -4.7000000e+00  -4.4600000e+00  -2.4700000e+00
  -1.4300000e+00  -5.1900000e+00  -9.2000000e-01  -4.7000000e+00  -4.4500000e+00  -2.4900000e+00
  -1.4200000e+00  -5.1900000e+00  -9.0000000e-01  -4.7100000e+00  -4.4400000e+00  -2.5100000e+00
  -1.4000000e+00  -5.2000000e+00  -8.8000000e-01  -4.7200000e+00  -4.4300000e+00  -2.5300000e+00
  -1.3900000e+00  -5.2000000e+00  -8.6000000e-01  -4.7300000e+00  -4.4200000e+00  -2.5400000e+00
  -1.3700000e+00  -5.2100000e+00  -8.5000000e-01  -4.7300000e+00  -4.4100000e+00  -2.5600000e+00
  -1.3600000e+00  -5.2100000e+00  -8.3000000e-01  -4.7400000e+00  -4.4000000e+00  -2.5800000e+00
  -1.3400000e+00  -5.2200000e+00  -8.1000000e-01  -4.7500000e+00  -4.3900000e+00  -2.5900000e+00
  -1.3300000e+00  -5.2200000e+00  -8.0000000e-01  -4.7500000e+00  -4.3800000e+00  -2.6100000e+00
  -1.3200000e+00  -5.2200000e+00  -7.8000000e-01  -4.7600000e+00  -4.3700000e+00  -2.6300000e+00
  -1.3000000e+00  -5.2300000e+00  -7.6000000e-01  -4.7700000e+00  -4.3600000e+00  -2.6400000e+00
  -1.2900000e+00  -5.2300000e+00  -7.5000000e-01  -4.7700000e+00  -4.3500000e+00  -2.6600000e+00
  -1.2700000e+00  -5.2400000e+00  -7.3000000e-01  -4.7800000e+00  -4.3400000e+00  -2.6800000e+00
  -1.2600000e+00  -5.2400000e+00  -7.1000000e-01  -4.7900000e+00  -4.3300000e+00  -2.6900000e+00
  -1.2400000e+00  -5.2500000e+00  -7.0000000e-01  -4.7900000e+00  -4.3200000e+00  -2.7100000e+00
  -1.2300000e+00  -5.2500000e+00  -6.8000000e-01  -4.8000000e+00  -4.3100000e+00  -2.7300000e+00
  -1.2200000e+00  -5.2500000e+00  -6.7000000e-01  -4.8000000e+00  -4.3000000e+00  -2.7400000e+00
  -1.2000000e+00  -5.2600000e+00  -6.5000000e-01  -4.8100000e+00  -4.2900000e+00  -2.7600000e+00
  -1.1900000e+00  -5.2600000e+00  -6.3000000e-01  -4.8200000e+00  -4.2800000e+00  -2.7700000e+00
  -1.1700000e+00  -5.2700000e+00  -6.2000000e-01  -4.8200000e+00  -4.2700000e+00  -2.7900000e+00
  -1.1600000e+00  -5.2700000e+00  -6.0000000e-01  -4.8300000e+00  -4.2600000e+00  -2.8000000e+00
  -1.1500000e+00  -5.2700000e+00  -5.9000000e-01  -4.8300000e+00  -4.2500000e+00  -2.8200000e+00
  -1.1300000e+00  -5.2800000e+00  -5.7000000e-01  -4.8400000e+00  -4.2400000e+00  -2.8400000e+00
  -1.1200000e+00  -5.2800000e+00  -5.6000000e-01  -4.8400000e+00  -4.2300000e+00  -2.8500000e+00
  -1.1000000e+00  -5.2900000e+00  -5.4000000e-01  -4.8500000e+00  -4.2200000e+00  -2.8700000e+00
  -1.0900000e+00  -5.2900000e+00  -5.3000000e-01  -4.8500000e+00  -4.2100000e+00  -2.8800000e+00
  -1.0800000e+00  -5.2900000e+00  -5.1000000e-01  -4.8600000e+00  -4.2000000e+00  -2.9000000e+00
  -1.0600000e+00  -5.3000000e+00  -5.0000000e-01  -4.8600000e+00  -4.1900000e+00  -2.9100000e+00
  -1.0500000e+00  -5.3000000e+00  -4.8000000e-01  -4.8700000e+00  -4.1800000e+00  -2.9300000e+00
  -1.0300000e+00  -5.3100000e+00  -4.7000000e-01  -4.8700000e+00  -4.1700000e+00  -2.9400000e+00
  -1.0200000e+00  -5.3100000e+00  -4.5000000e-01  -4.8800000e+00  -4.1600000e+00  -2.9600000e+00
  -1.0100000e+00  -5.3100000e+00  -4.4000000e-01  -4.8800000e+00  -4.1500000e+00  -2.9700000e+00
  -9.9000000e-01  -5.3200000e+00  -4.2000000e-01  -4.8900000e+00  -4.1400000e+00  -2.9900000e+00
  -9.8000000e-01  -5.3200000e+00  -4.1000000e-01  -4.8900000e+00  -4.1300000e+00  -3.0000000e+00
  -9.7000000e-01  -5.3200000e+00  -3.8000000e-01  -4.9000000e+00  -4.1200000e+00  -3.0100000e+00
  -9.5000000e-01  -5.3300000e+00  -3.7000000e-01  -4.9000000e+00  -4.1100000e+00  -3.0300000e+00
  -9.4000000e-01  -5.3300000e+00  -3.5000000e-01  -4.9100000e+00  -4.1000000e+00  -3.0400000e+00
  -9.2000000e-01  -5.3400000e+00  -3.4000000e-01  -4.9100000e+00  -4.0900000e+00  -3.0600000e+00
  -9.1000000e-01  -5.3400000e+00  -3.3000000e-01  -4.9100000e+00  -4.0800000e+00  -3.0700000e+00
  -9.0000000e-01  -5.3400000e+00  -3.1000000e-01  -4.9200000e+00  -4.0700000e+00  -3.0900000e+00
  -8.8000000e-01  -5.3500000e+00  -3.0000000e-01  -4.9200000e+00  -4.0600000e+00  -3.1000000e+00
  -8.7000000e-01  -5.3500000e+00  -2.9000000e-01  -4.9200000e+00  -4.0500000e+00  -3.1100000e+00
  -8.6000000e-01  -5.3500000e+00  -2.7000000e-01  -4.9300000e+00  -4.0400000e+00  -3.1300000e+00
  -8.4000000e-01  -5.3600000e+00  -2.6000000e-01  -4.9300000e+00  -4.0300000e+00  -3.1400000e+00
  -8.3000000e-01  -5.3600000e+00  -2.5000000e-01  -4.9300000e+00  -4.0200000e+00  -3.1500000e+00
  -8.2000000e-01  -5.3600000e+00  -2.3000000e-01  -4.9400000e+00  -4.0100000e+00  -3.1700000e+00
  -8.0000000e-01  -5.3700000e+00  -2.2000000e-01  -4.9400000e+00  -4.0000000e+00  -3.1800000e+00
  -7.9000000e-01  -5.3700000e+00  -2.1000000e-01  -4.9400000e+00  -3.9900000e+00  -3.1900000e+00
  -7.8000000e-01  -5.3700000e+00  -1.9000000e-01  -4.9500000e+00  -3.9800000e+00  -3.2100000e+00
  -7.6000000e-01  -5.3800000e+00  -1.8000000e-01  -4.9500000e+00  -3.9700000e+00  -3.2200000e+00
  -7.5000000e-01  -5.3800000e+00  -1.7000000e-01  -4.9500000e+00  -3.9600000e+00  -3.2300000e+00
  -7.4000000e-01  -5.3800000e+00  -1.6000000e-01  -4.9500000e+00  -3.9500000e+00  -3.2500000e+00
  -7.3000000e-01  -5.3800000e+00  -1.4000000e-01  -4.9600000e+00  -3.9400000e+00  -3.2600000e+00
  -7.1000000e-01  -5.3900000e+00  -1.3000000e-01  -4.9600000e+00  -3.9300000e+00  -3.2700000e+00
  -7.0000000e-01  -5.3900000e+00  -1.2000000e-01  -4.9600000e+00  -3.9200000e+00  -3.2900000e+00
  -6.9000000e-01  -5.3900000e+00  -1.1000000e-01  -4.9600000e+00  -3.9100000e+00  -3.3000000e+00
  -6.7000000e-01  -5.4000000e+00  -9.0000000e-02  -4.9700000e+00  -3.9000000e+00  -3.3100000e+00
  -6.6000000e-01  -5.4000000e+00  -8.0000000e-02  -4.9700000e+00  -3.8900000e+00  -3.3200000e+00
  -6.5000000e-01  -5.4000000e+00  -7.0000000e-02  -4.9700000e+00  -3.8800000e+00  -3.3400000e+00
  -6.4000000e-01  -5.4000000e+00  -4.0000000e-02  -4.9800000e+00  -3.8700000e+00  -3.3500000e+00
  -6.2000000e-01  -5.4100000e+00  -3.0000000e-02  -4.9800000e+00  -3.8600000e+00  -3.3600000e+00
  -6.1000000e-01  -5.4100000e+00  -2.0000000e-02  -4.9800000e+00  -3.8500000e+00  -3.3700000e+00
  -6.0000000e-01  -5.4100000e+00  -1.0000000e-02  -4.9800000e+00  -3.8400000e+00  -3.3900000e+00
  -5.9000000e-01  -5.4100000e+00   0.0000000e+00  -4.9800000e+00  -3.8300000e+00  -3.4000000e+00
  -5.7000000e-01  -5.4200000e+00   2.0000000e-02  -4.9900000e+00  -3.8200000e+00  -3.4100000e+00
  -5.6000000e-01  -5.4200000e+00   3.0000000e-02  -4.9900000e+00  -3.8100000e+00  -3.4200000e+00
  -5.5000000e-01  -5.4200000e+00   4.0000000e-02  -4.9900000e+00  -3.8000000e+00  -3.4300000e+00
  -5.4000000e-01  -5.4200000e+00   5.0000000e-02  -4.9900000e+00  -3.7900000e+00  -3.4500000e+00
  -5.3000000e-01  -5.4200000e+00   6.0000000e-02  -4.9900000e+00  -3.7800000e+00  -3.4600000e+00
  -5.1000000e-01  -5.4300000e+00   7.0000000e-02  -4.9900000e+00  -3.7700000e+00  -3.4700000e+00
  -5.0000000e-01  -5.4300000e+00   9.0000000e-02  -5.0000000e+00  -3.7600000e+00  -3.4800000e+00
  -4.9000000e-01  -5.4300000e+00   1.0000000e-01  -5.0000000e+00  -3.7500000e+00  -3.4900000e+00
  -4.8000000e-01  -5.4300000e+00   1.1000000e-01  -5.0000000e+00  -3.7400000e+00  -3.5000000e+00
  -4.7000000e-01  -5.4300000e+00   1.2000000e-01  -5.0000000e+00  -3.7300000e+00  -3.5100000e+00
  -4.5000000e-01  -5.4400000e+00   1.3000000e-01  -5.0000000e+00  -3.7200000e+00  -3.5300000e+00
  -4.4000000e-01  -5.4400000e+00   1.4000000e-01  -5.0000000e+00  -3.7100000e+00  -3.5400000e+00
  -4.3000000e-01  -5.4400000e+00   1.5000000e-01  -5.0000000e+00  -3.7000000e+00  -3.5500000e+00
  -4.2000000e-01  -5.4400000e+00   1.6000000e-01  -5.0000000e+00  -3.6900000e+00  -3.5600000e+00
  -4.1000000e-01  -5.4400000e+00   1.8000000e-01  -5.0100000e+00  -3.6800000e+00  -3.5700000e+00
  -3.9000000e-01  -5.4500000e+00   1.9000000e-01  -5.0100000e+00  -3.6700000e+00  -3.5800000e+00
  -3.8000000e-01  -5.4500000e+00   2.0000000e-01  -5.0100000e+00  -3.6600000e+00  -3.5900000e+00
  -3.7000000e-01  -5.4500000e+00   2.1000000e-01  -5.0100000e+00  -3.6500000e+00  -3.6000000e+00
  -3.6000000e-01  -5.4500000e+00   2.2000000e-01  -5.0100000e+00  -3.6400000e+00  -3.6100000e+00
  -3.5000000e-01  -5.4500000e+00   2.3000000e-01  -5.0100000e+00  -3.6300000e+00  -3.6300000e+00
  -3.4000000e-01  -5.4500000e+00   2.4000000e-01  -5.0100000e+00  -3.6200000e+00  -3.6400000e+00
  -3.3000000e-01  -5.4500000e+00   2.5000000e-01  -5.0100000e+00  -3.6100000e+00  -3.6500000e+00
  -3.2000000e-01  -5.4500000e+00   2.6000000e-01  -5.0100000e+00  -3.6000000e+00  -3.6600000e+00
  -3.0000000e-01  -5.4600000e+00   2.7000000e-01  -5.0100000e+00  -3.5900000e+00  -3.6700000e+00
  -2.9000000e-01  -5.4600000e+00   2.8000000e-01  -5.0100000e+00  -3.5800000e+00  -3.6800000e+00
  -2.8000000e-01  -5.4600000e+00   2.9000000e-01  -5.0100000e+00  -3.5700000e+00  -3.6900000e+00
  -2.7000000e-01  -5.4600000e+00   3.0000000e-01  -5.0100000e+00  -3.5600000e+00  -3.7000000e+00
  -2.6000000e-01  -5.4600000e+00   3.1000000e-01  -5.0100000e+00  -3.5500000e+00  -3.7100000e+00
  -2.5000000e-01  -5.4600000e+00   3.3000000e-01  -5.0200000e+00  -3.5400000e+00  -3.7200000e+00
  -2.4000000e-01  -5.4600000e+00   3.4000000e-01  -5.0200000e+00  -3.5300000e+00  -3.7300000e+00
  -2.3000000e-01  -5.4600000e+00   3.5000000e-01  -5.0200000e+00  -3.5200000e+00  -3.7400000e+00
  -2.2000000e-01  -5.4600000e+00   3.6000000e-01  -5.0200000e+00  -3.5100000e+00  -3.7500000e+00
  -2.1000000e-01  -5.4600000e+00   3.7000000e-01  -5.0200000e+00  -3.5000000e+00  -3.7600000e+00
  -1.9000000e-01  -5.4700000e+00   3.8000000e-01  -5.0200000e+00  -3.4900000e+00  -3.7700000e+00
  -1.8000000e-01  -5.4700000e+00   3.9000000e-01  -5.0200000e+00  -3.4800000e+00  -3.7800000e+00
  -1.7000000e-01  -5.4700000e+00   4.0000000e-01  -5.0200000e+00  -3.4700000e+00  -3.7900000e+00
  -1.6000000e-01  -5.4700000e+00   4.1000000e-01  -5.0200000e+00  -3.4600000e+00  -3.8000000e+00
  -1.5000000e-01  -5.4700000e+00   4.2000000e-01  -5.0200000e+00  -3.4500000e+00  -3.8100000e+00
  -1.4000000e-01  -5.4700000e+00   4.3000000e-01  -5.0200000e+00  -3.4400000e+00  -3.8200000e+00
  -1.3000000e-01  -5.4700000e+00   4.4000000e-01  -5.0200000e+00  -3.4300000e+00  -3.8300000e+00
  -1.2000000e-01  -5.4700000e+00   4.5000000e-01  -5.0200000e+00  -3.4100000e+00  -3.8400000e+00
  -1.1000000e-01  -5.4700000e+00   4.6000000e-01  -5.0200000e+00  -3.4000000e+00  -3.8500000e+00
  -1.0000000e-01  -5.4700000e+00   4.7000000e-01  -5.0200000e+00  -3.3900000e+00  -3.8600000e+00
  -9.0000000e-02  -5.4700000e+00   4.8000000e-01  -5.0200000e+00  -3.3800000e+00  -3.8700000e+00
  -8.0000000e-02  -5.4700000e+00   4.9000000e-01  -5.0200000e+00  -3.3700000e+00  -3.8800000e+00
  -7.0000000e-02  -5.4700000e+00   5.0000000e-01  -5.0200000e+00  -3.3600000e+00  -3.8900000e+00
  -6.0000000e-02  -5.4700000e+00   5.1000000e-01  -5.0200000e+00  -3.3500000e+00  -3.9000000e+00
  -5.0000000e-02  -5.4700000e+00   5.2000000e-01  -5.0200000e+00  -3.3400000e+00  -3.9100000e+00
  -4.0000000e-02  -5.4700000e+00   5.3000000e-01  -5.0200000e+00  -3.3300000e+00  -3.9200000e+00
  -3.0000000e-02  -5.4700000e+00   5.4000000e-01  -5.0200000e+00  -3.3100000e+00  -3.9300000e+00
  -2.0000000e-02  -5.4700000e+00   5.5000000e-01  -5.0200000e+00  -3.3000000e+00  -3.9400000e+00
  -1.0000000e-02  -5.4700000e+00   5.6000000e-01  -5.0200000e+00  -3.2900000e+00  -3.9500000e+00
   0.0000000e+00  -5.4700000e+00   5.7000000e-01  -5.0200000e+00  -3.2800000e+00  -3.9600000e+00
   1.0000000e-02  -5.4700000e+00   5.8000000e-01  -5.0200000e+00  -3.2700000e+00  -3.9700000e+00
   2.0000000e-02  -5.4700000e+00   5.9000000e-01  -5.0200000e+00  -3.2600000e+00  -3.9800000e+00
   3.0000000e-02  -5.4700000e+00   6.0000000e-01  -5.0200000e+00  -3.2400000e+00  -3.9900000e+00
   4.0000000e-02  -5.4700000e+00   6.1000000e-01  -5.0200000e+00  -3.2300000e+00  -4.0000000e+00
   5.0000000e-02  -5.4700000e+00   6.2000000e-01  -5.0200000e+00  -3.2200000e+00  -4.0100000e+00
   6.0000000e-02  -5.4700000e+00   6.3000000e-01  -5.0200000e+00  -3.2100000e+00  -4.0200000e+00
   7.0000000e-02  -5.4700000e+00   6.5000000e-01  -5.0100000e+00  -3.1900000e+00  -4.0300000e+00
   8.0000000e-02  -5.4700000e+00   6.6000000e-01  -5.0100000e+00  -3.1800000e+00  -4.0400000e+00
   9.0000000e-02  -5.4700000e+00   6.7000000e-01  -5.0100000e+00  -3.1700000e+00  -4.0500000e+00
   1.0000000e-01  -5.4700000e+00   6.8000000e-01  -5.0100000e+00  -3.1600000e+00  -4.0600000e+00
   1.1000000e-01  -5.4700000e+00   6.9000000e-01  -5.0100000e+00  -3.1400000e+00  -4.0700000e+00
   1.2000000e-01  -5.4700000e+00   7.0000000e-01  -5.0100000e+00  -3.1300000e+00  -4.0800000e+00
   1.3000000e-01  -5.4700000e+00   7.1000000e-01  -5.0100000e+00  -3.1200000e+00  -4.0900000e+00
   1.4000000e-01  -5.4700000e+00   7.2000000e-01  -5.0100000e+00  -3.1000000e+00  -4.1000000e+00
   1.5000000e-01  -5.4700000e+00   7.3000000e-01  -5.0100000e+00  -3.0900000e+00  -4.1100000e+00
   1.6000000e-01  -5.4700000e+00   7.4000000e-01  -5.0100000e+00  -3.0800000e+00  -4.1200000e+00
   1.7000000e-01  -5.4700000e+00   7.5000000e-01  -5.0100000e+00  -3.0600000e+00  -4.1300000e+00
   1.8000000e-01  -5.4700000e+00   7.6000000e-01  -5.0100000e+00  -3.0500000e+00  -4.1400000e+00
   1.9000000e-01  -5.4700000e+00   7.7000000e-01  -5.0100000e+00  -3.0300000e+00  -4.1500000e+00
   2.1000000e-01  -5.4600000e+00   7.8000000e-01  -5.0100000e+00  -3.0200000e+00  -4.1600000e+00
   2.2000000e-01  -5.4600000e+00   7.9000000e-01  -5.0100000e+00  -3.0000000e+00  -4.1700000e+00
   2.3000000e-01  -5.4600000e+00   8.1000000e-01  -5.0000000e+00  -2.9900000e+00  -4.1800000e+00
   2.4000000e-01  -5.4600000e+00   8.2000000e-01  -5.0000000e+00  -2.9700000e+00  -4.1900000e+00
   2.5000000e-01  -5.4600000e+00   8.3000000e-01  -5.0000000e+00  -2.9600000e+00  -4.2000000e+00
   2.6000000e-01  -5.4600000e+00   8.4000000e-01  -5.0000000e+00  -2.9400000e+00  -4.2100000e+00
   2.7000000e-01  -5.4600000e+00   8.5000000e-01  -5.0000000e+00  -2.9300000e+00  -4.2200000e+00
   2.8000000e-01  -5.4600000e+00   8.6000000e-01  -5.0000000e+00  -2.9100000e+00  -4.2300000e+00
   2.9000000e-01  -5.4600000e+00   8.7000000e-01  -5.0000000e+00  -2.9000000e+00  -4.2400000e+00
   3.0000000e-01  -5.4600000e+00   8.8000000e-01  -5.0000000e+00  -2.8800000e+00  -4.2500000e+00
   3.2000000e-01  -5.4500000e+00   8.9000000e-01  -5.0000000e+00  -2.8700000e+00  -4.2600000e+00
   3.3000000e-01  -5.4500000e+00   9.0000000e-01  -5.0000000e+00  -2.8500000e+00  -4.2700000e+00
   3.4000000e-01  -5.4500000e+00   9.2000000e-01  -4.9900000e+00  -2.8300000e+00  -4.2800000e+00
   3.5000000e-01  -5.4500000e+00   9.3000000e-01  -4.9900000e+00  -2.8200000e+00  -4.2900000e+00
   3.6000000e-01  -5.4500000e+00   9.4000000e-01  -4.9900000e+00  -2.8000000e+00  -4.3000000e+00
   3.7000000e-01  -5.4500000e+00   9.5000000e-01  -4.9900000e+00  -2.7800000e+00  -4.3100000e+00
   3.8000000e-01  -5.4500000e+00   9.6000000e-01  -4.9900000e+00  -2.7700000e+00  -4.3200000e+00
   3.9000000e-01  -5.4500000e+00   9.7000000e-01  -4.9900000e+00  -2.7500000e+00  -4.3300000e+00
   4.1000000e-01  -5.4400000e+00   9.8000000e-01  -4.9900000e+00  -2.7300000e+00  -4.3400000e+00
   4.2000000e-01  -5.4400000e+00   9.9000000e-01  -4.9900000e+00  -2.7100000e+00  -4.3500000e+00
   4.3000000e-01  -5.4400000e+00   1.0000000e+00  -4.9900000e+00  -2.6900000e+00  -4.3600000e+00
   4.4000000e-01  -5.4400000e+00   1.0200000e+00  -4.9800000e+00  -2.6800000e+00  -4.3700000e+00
   4.5000000e-01  -5.4400000e+00   1.0300000e+00  -4.9800000e+00  -2.6600000e+00  -4.3800000e+00
   4.7000000e-01  -5.4300000e+00   1.0400000e+00  -4.9800000e+00  -2.6400000e+00  -4.3900000e+00
   4.8000000e-01  -5.4300000e+00   1.0500000e+00  -4.9800000e+00  -2.6200000e+00  -4.4000000e+00
   4.9000000e-01  -5.4300000e+00   1.0600000e+00  -4.9800000e+00  -2.6000000e+00  -4.4100000e+00
   5.0000000e-01  -5.4300000e+00   1.0700000e+00  -4.9800000e+00  -2.5800000e+00  -4.4200000e+00
   5.1000000e-01  -5.4300000e+00   1.0800000e+00  -4.9800000e+00  -2.5600000e+00  -4.4300000e+00
   5.3000000e-01  -5.4200000e+00   1.1100000e+00  -4.9700000e+00  -2.5400000e+00  -4.4400000e+00
   5.4000000e-01  -5.4200000e+00   1.1200000e+00  -4.9700000e+00  -2.5200000e+00  -4.4500000e+00
   5.5000000e-01  -5.4200000e+00   1.1300000e+00  -4.9700000e+00  -2.5000000e+00  -4.4600000e+00
   5.6000000e-01  -5.4200000e+00   1.1400000e+00  -4.9700000e+00  -2.4800000e+00  -4.4700000e+00
   5.7000000e-01  -5.4200000e+00   1.1500000e+00  -4.9700000e+00  -2.4600000e+00  -4.4800000e+00
   5.9000000e-01  -5.4100000e+00   1.1600000e+00  -4.9700000e+00  -2.4400000e+00  -4.4900000e+00
   6.0000000e-01  -5.4100000e+00   1.1800000e+00  -4.9600000e+00  -2.4300000e+00  -4.4900000e+00
   6.1000000e-01  -5.4100000e+00   1.1900000e+00  -4.9600000e+00  -2.4100000e+00  -4.5000000e+00
   6.2000000e-01  -5.4100000e+00   1.2000000e+00  -4.9600000e+00  -2.3900000e+00  -4.5100000e+00
   6.4000000e-01  -5.4000000e+00   1.2100000e+00  -4.9600000e+00  -2.3700000e+00  -4.5200000e+00
   6.5000000e-01  -5.4000000e+00   1.2200000e+00  -4.9600000e+00  -2.3500000e+00  -4.5300000e+00
   6.6000000e-01  -5.4000000e+00   1.2300000e+00  -4.9600000e+00  -2.3300000e+00  -4.5400000e+00
   6.7000000e-01  -5.4000000e+00   1.2400000e+00  -4.9600000e+00  -2.3200000e+00  -4.5400000e+00
   6.9000000e-01  -5.3900000e+00   1.2600000e+00  -4.9500000e+00  -2.3000000e+00  -4.5500000e+00
   7.0000000e-01  -5.3900000e+00   1.2700000e+00  -4.9500000e+00  -2.2800000e+00  -4.5600000e+00
   7.1000000e-01  -5.3900000e+00   1.2800000e+00  -4.9500000e+00  -2.2600000e+00  -4.5700000e+00
   7.3000000e-01  -5.3800000e+00   1.2900000e+00  -4.9500000e+00  -2.2500000e+00  -4.5700000e+00
   7.4000000e-01  -5.3800000e+00   1.3000000e+00  -4.9500000e+00  -2.2300000e+00  -4.5800000e+00
   7.5000000e-01  -5.3800000e+00   1.3100000e+00  -4.9500000e+00  -2.2100000e+00  -4.5900000e+00
   7.6000000e-01  -5.3800000e+00   1.3300000e+00  -4.9400000e+00  -2.2000000e+00  -4.5900000e+00
   7.8000000e-01  -5.3700000e+00   1.3400000e+00  -4.9400000e+00  -2.1800000e+00  -4.6000000e+00
   7.9000000e-01  -5.3700000e+00   1.3500000e+00  -4.9400000e+00  -2.1600000e+00  -4.6100000e+00
   8.0000000e-01  -5.3700000e+00   1.3600000e+00  -4.9400000e+00  -2.1400000e+00  -4.6200000e+00
   8.2000000e-01  -5.3600000e+00   1.3700000e+00  -4.9400000e+00  -2.1300000e+00  -4.6200000e+00
   8.3000000e-01  -5.3600000e+00   1.3800000e+00  -4.9400000e+00  -2.1100000e+00  -4.6300000e+00
   8.4000000e-01  -5.3600000e+00   1.4000000e+00  -4.9300000e+00  -2.0900000e+00  -4.6400000e+00
   8.6000000e-01  -5.3500000e+00   1.4100000e+00  -4.9300000e+00  -2.0600000e+00  -4.6500000e+00
   8.7000000e-01  -5.3500000e+00   1.4200000e+00  -4.9300000e+00  -2.0400000e+00  -4.6600000e+00
   8.8000000e-01  -5.3500000e+00   1.4300000e+00  -4.9300000e+00  -2.0300000e+00  -4.6600000e+00
   9.0000000e-01  -5.3400000e+00   1.4400000e+00  -4.9300000e+00  -2.0100000e+00  -4.6700000e+00
   9.1000000e-01  -5.3400000e+00   1.4500000e+00  -4.9300000e+00  -1.9900000e+00  -4.6800000e+00
   9.2000000e-01  -5.3400000e+00   1.4700000e+00  -4.9200000e+00  -1.9800000e+00  -4.6800000e+00
   9.4000000e-01  -5.3300000e+00   1.4800000e+00  -4.9200000e+00  -1.9600000e+00  -4.6900000e+00
   9.5000000e-01  -5.3300000e+00   1.4900000e+00  -4.9200000e+00  -1.9400000e+00  -4.7000000e+00
   9.7000000e-01  -5.3200000e+00   1.5000000e+00  -4.9200000e+00  -1.9300000e+00  -4.7000000e+00
   9.8000000e-01  -5.3200000e+00   1.5100000e+00  -4.9200000e+00  -1.9100000e+00  -4.7100000e+00
   9.9000000e-01  -5.3200000e+00   1.5200000e+00  -4.9200000e+00  -1.8900000e+00  -4.7200000e+00
   1.0100000e+00  -5.3100000e+00   1.5400000e+00  -4.9100000e+00  -1.8600000e+00  -4.7300000e+00
   1.0200000e+00  -5.3100000e+00   1.5500000e+00  -4.9100000e+00  -1.8400000e+00  -4.7400000e+00
   1.0300000e+00  -5.3100000e+00   1.5600000e+00  -4.9100000e+00  -1.8300000e+00  -4.7400000e+00
   1.0500000e+00  -5.3000000e+00   1.5700000e+00  -4.9100000e+00  -1.8100000e+00  -4.7500000e+00
   1.0600000e+00  -5.3000000e+00   1.5800000e+00  -4.9100000e+00  -1.8000000e+00  -4.7500000e+00
   1.0800000e+00  -5.2900000e+00   1.6000000e+00  -4.9000000e+00  -1.7800000e+00  -4.7600000e+00
   1.0900000e+00  -5.2900000e+00   1.6100000e+00  -4.9000000e+00  -1.7600000e+00  -4.7700000e+00
   1.1000000e+00  -5.2900000e+00   1.6200000e+00  -4.9000000e+00  -1.7500000e+00  -4.7700000e+00
   1.1200000e+00  -5.2800000e+00   1.6300000e+00  -4.9000000e+00  -1.7300000e+00  -4.7800000e+00
   1.1300000e+00  -5.2800000e+00   1.6400000e+00  -4.9000000e+00  -1.7100000e+00  -4.7900000e+00
   1.1500000e+00  -5.2700000e+00   1.6500000e+00  -4.9000000e+00  -1.7000000e+00  -4.7900000e+00
   1.1600000e+00  -5.2700000e+00   1.6700000e+00  -4.8900000e+00  -1.6800000e+00  -4.8000000e+00
   1.1700000e+00  -5.2700000e+00   1.6800000e+00  -4.8900000e+00  -1.6600000e+00  -4.8100000e+00
   1.1900000e+00  -5.2600000e+00   1.6900000e+00  -4.8900000e+00  -1.6500000e+00  -4.8100000e+00
   1.2000000e+00  -5.2600000e+00   1.7000000e+00  -4.8900000e+00  -1.6300000e+00  -4.8200000e+00
   1.2200000e+00  -5.2500000e+00   1.7100000e+00  -4.8900000e+00  -1.6100000e+00  -4.8300000e+00
   1.2300000e+00  -5.2500000e+00   1.7300000e+00  -4.8800000e+00  -1.6000000e+00  -4.8300000e+00
   1.2400000e+00  -5.2500000e+00   1.7400000e+00  -4.8800000e+00  -1.5800000e+00  -4.8400000e+00
   1.2600000e+00  -5.2400000e+00   1.7500000e+00  -4.8800000e+00  -1.5700000e+00  -4.8400000e+00
   1.2700000e+00  -5.2400000e+00   1.7600000e+00  -4.8800000e+00  -1.5500000e+00  -4.8500000e+00
   1.2900000e+00  -5.2300000e+00   1.7700000e+00  -4.8800000e+00  -1.5300000e+00  -4.8600000e+00
   1.3000000e+00  -5.2300000e+00   1.7800000e+00  -4.8800000e+00  -1.5000000e+00  -4.8700000e+00
   1.3200000e+00  -5.2200000e+00   1.8000000e+00  -4.8700000e+00  -1.4800000e+00  -4.8800000e+00
   1.3300000e+00  -5.2200000e+00   1.8100000e+00  -4.8700000e+00  -1.4700000e+00  -4.8800000e+00
   1.3400000e+00  -5.2200000e+00   1.8200000e+00  -4.8700000e+00  -1.4500000e+00  -4.8900000e+00
   1.3600000e+00  -5.2100000e+00   1.8300000e+00  -4.8700000e+00  -1.4300000e+00  -4.9000000e+00
   1.3700000e+00  -5.2100000e+00   1.8400000e+00  -4.8700000e+00  -1.4200000e+00  -4.9000000e+00
   1.3900000e+00  -5.2000000e+00   1.8600000e+00  -4.8600000e+00  -1.4000000e+00  -4.9100000e+00
   1.4000000e+00  -5.2000000e+00   1.8700000e+00  -4.8600000e+00  -1.3800000e+00  -4.9200000e+00
   1.4200000e+00  -5.1900000e+00   1.8800000e+00  -4.8600000e+00  -1.3700000e+00  -4.9200000e+00
   1.4300000e+00  -5.1900000e+00   1.8900000e+00  -4.8600000e+00  -1.3500000e+00  -4.9300000e+00
   1.4400000e+00  -5.1900000e+00   1.9000000e+00  -4.8600000e+00  -1.3400000e+00  -4.9300000e+00
   1.4600000e+00  -5.1800000e+00   1.9200000e+00  -4.8500000e+00  -1.3200000e+00  -4.9400000e+00
   1.4700000e+00  -5.1800000e+00   1.9300000e+00  -4.8500000e+00  -1.3000000e+00  -4.9500000e+00
   1.4900000e+00  -5.1700000e+00   1.9400000e+00  -4.8500000e+00  -1.2900000e+00  -4.9500000e+00
   1.5000000e+00  -5.1700000e+00   1.9500000e+00  -4.8500000e+00  -1.2700000e+00  -4.9600000e+00
   1.5200000e+00  -5.1600000e+00   1.9700000e+00  -4.8400000e+00  -1.2500000e+00  -4.9700000e+00
   1.5300000e+00  -5.1600000e+00   1.9800000e+00  -4.8400000e+00  -1.2400000e+00  -4.9700000e+00
   1.5400000e+00  -5.1600000e+00   1.9900000e+00  -4.8400000e+00  -1.2200000e+00  -4.9800000e+00
   1.5600000e+00  -5.1500000e+00   2.0000000e+00  -4.8400000e+00  -1.2100000e+00  -4.9800000e+00
   1.5700000e+00  -5.1500000e+00   2.0100000e+00  -4.8400000e+00  -1.1900000e+00  -4.9900000e+00
   1.5900000e+00  -5.1400000e+00   2.0300000e+00  -4.8300000e+00  -1.1700000e+00  -5.0000000e+00
   1.6000000e+00  -5.1400000e+00   2.0400000e+00  -4.8300000e+00  -1.1600000e+00  -5.0000000e+00
   1.6200000e+00  -5.1300000e+00   2.0500000e+00  -4.8300000e+00  -1.1400000e+00  -5.0100000e+00
   1.6300000e+00  -5.1300000e+00   2.0600000e+00  -4.8300000e+00  -1.1200000e+00  -5.0200000e+00
   1.6500000e+00  -5.1200000e+00   2.0800000e+00  -4.8200000e+00  -1.1100000e+00  -5.0200000e+00
   1.6600000e+00  -5.1200000e+00   2.0900000e+00  -4.8200000e+00  -1.0900000e+00  -5.0300000e+00
   1.6700000e+00  -5.1200000e+00   2.1000000e+00  -4.8200000e+00  -1.0800000e+00  -5.0300000e+00
   1.6900000e+00  -5.1100000e+00   2.1100000e+00  -4.8200000e+00  -1.0600000e+00  -5.0400000e+00
   1.7000000e+00  -5.1100000e+00   2.1300000e+00  -4.8100000e+00  -1.0400000e+00  -5.0500000e+00
   1.7300000e+00  -5.1000000e+00   2.1400000e+00  -4.8100000e+00  -1.0300000e+00  -5.0500000e+00
   1.7500000e+00  -5.0900000e+00   2.1500000e+00  -4.8100000e+00  -1.0100000e+00  -5.0600000e+00
   1.7600000e+00  -5.0900000e+00   2.1600000e+00  -4.8100000e+00  -1.0000000e+00  -5.0600000e+00
   1.7800000e+00  -5.0800000e+00   2.1900000e+00  -4.8000000e+00  -9.8000000e-01  -5.0700000e+00
   1.7900000e+00  -5.0800000e+00   2.2000000e+00  -4.8000000e+00  -9.6000000e-01  -5.0800000e+00
   1.8000000e+00  -5.0800000e+00   2.2100000e+00  -4.8000000e+00  -9.5000000e-01  -5.0800000e+00
   1.8200000e+00  -5.0700000e+00   2.2300000e+00  -4.7900000e+00  -9.3000000e-01  -5.0900000e+00
   1.8300000e+00  -5.0700000e+00   2.2400000e+00  -4.7900000e+00  -9.2000000e-01  -5.0900000e+00
   1.8500000e+00  -5.0600000e+00   2.2500000e+00  -4.7900000e+00  -9.0000000e-01  -5.1000000e+00
   1.8600000e+00  -5.0600000e+00   2.2600000e+00  -4.7900000e+00  -8.7000000e-01  -5.1100000e+00
   1.8800000e+00  -5.0500000e+00   2.2800000e+00  -4.7800000e+00  -8.6000000e-01  -5.1100000e+00
   1.8900000e+00  -5.0500000e+00   2.2900000e+00  -4.7800000e+00  -8.4000000e-01  -5.1200000e+00
   1.9100000e+00  -5.0400000e+00   2.3000000e+00  -4.7800000e+00  -8.3000000e-01  -5.1200000e+00
   1.9200000e+00  -5.0400000e+00   2.3300000e+00  -4.7700000e+00  -8.1000000e-01  -5.1300000e+00
   1.9400000e+00  -5.0300000e+00   2.3400000e+00  -4.7700000e+00  -8.0000000e-01  -5.1300000e+00
   1.9500000e+00  -5.0300000e+00   2.3600000e+00  -4.7600000e+00  -7.8000000e-01  -5.1400000e+00
   1.9600000e+00  -5.0300000e+00   2.3700000e+00  -4.7600000e+00  -7.5000000e-01  -5.1500000e+00
   1.9800000e+00  -5.0200000e+00   2.3800000e+00  -4.7600000e+00  -7.4000000e-01  -5.1500000e+00
   1.9900000e+00  -5.0200000e+00   2.4000000e+00  -4.7500000e+00  -7.2000000e-01  -5.1600000e+00
   2.0100000e+00  -5.0100000e+00   2.4100000e+00  -4.7500000e+00  -7.1000000e-01  -5.1600000e+00
   2.0200000e+00  -5.0100000e+00   2.4200000e+00  -4.7500000e+00  -6.9000000e-01  -5.1700000e+00
   2.0400000e+00  -5.0000000e+00   2.4400000e+00  -4.7400000e+00  -6.8000000e-01  -5.1700000e+00
   2.0500000e+00  -5.0000000e+00   2.4500000e+00  -4.7400000e+00  -6.6000000e-01  -5.1800000e+00
   2.0700000e+00  -4.9900000e+00   2.4600000e+00  -4.7400000e+00  -6.5000000e-01  -5.1800000e+00
   2.0800000e+00  -4.9900000e+00   2.4800000e+00  -4.7300000e+00  -6.3000000e-01  -5.1900000e+00
   2.1000000e+00  -4.9800000e+00   2.4900000e+00  -4.7300000e+00  -6.2000000e-01  -5.1900000e+00
   2.1100000e+00  -4.9800000e+00   2.5200000e+00  -4.7200000e+00  -6.0000000e-01  -5.2000000e+00
   2.1300000e+00  -4.9700000e+00   2.5400000e+00  -4.7100000e+00  -5.9000000e-01  -5.2000000e+00
   2.1400000e+00  -4.9700000e+00   2.5500000e+00  -4.7100000e+00  -5.8000000e-01  -5.2000000e+00
   2.1600000e+00  -4.9600000e+00   2.5600000e+00  -4.7100000e+00  -5.6000000e-01  -5.2100000e+00
   2.1700000e+00  -4.9600000e+00   2.5800000e+00  -4.7000000e+00  -5.5000000e-01  -5.2100000e+00
   2.1900000e+00  -4.9500000e+00   2.5900000e+00  -4.7000000e+00  -5.3000000e-01  -5.2200000e+00
   2.2000000e+00  -4.9500000e+00   2.6200000e+00  -4.6900000e+00  -5.2000000e-01  -5.2200000e+00
   2.2200000e+00  -4.9400000e+00   2.6400000e+00  -4.6800000e+00  -4.9000000e-01  -5.2300000e+00
   2.2400000e+00  -4.9300000e+00   2.6500000e+00  -4.6800000e+00  -4.8000000e-01  -5.2300000e+00
   2.2500000e+00  -4.9300000e+00   2.6700000e+00  -4.6700000e+00  -4.7000000e-01  -5.2300000e+00
   2.2700000e+00  -4.9200000e+00   2.6800000e+00  -4.6700000e+00  -4.5000000e-01  -5.2400000e+00
   2.2800000e+00  -4.9200000e+00   2.7000000e+00  -4.6600000e+00  -4.4000000e-01  -5.2400000e+00
   2.3000000e+00  -4.9100000e+00   2.7200000e+00  -4.6500000e+00  -4.3000000e-01  -5.2400000e+00
   2.3100000e+00  -4.9100000e+00   2.7300000e+00  -4.6500000e+00  -4.1000000e-01  -5.2500000e+00
   2.3300000e+00  -4.9000000e+00   2.7600000e+00  -4.6400000e+00  -4.0000000e-01  -5.2500000e+00
   2.3500000e+00  -4.8900000e+00   2.7800000e+00  -4.6300000e+00  -3.9000000e-01  -5.2500000e+00
   2.3600000e+00  -4.8900000e+00   2.8000000e+00  -4.6200000e+00  -3.7000000e-01  -5.2600000e+00
   2.3800000e+00  -4.8800000e+00   2.8300000e+00  -4.6100000e+00  -3.6000000e-01  -5.2600000e+00
   2.3900000e+00  -4.8800000e+00   2.8500000e+00  -4.6000000e+00  -3.5000000e-01  -5.2600000e+00
   2.4100000e+00  -4.8700000e+00   2.8700000e+00  -4.5900000e+00  -3.4000000e-01  -5.2600000e+00
   2.4300000e+00  -4.8600000e+00   2.8900000e+00  -4.5800000e+00  -3.2000000e-01  -5.2700000e+00
   2.4400000e+00  -4.8600000e+00   2.9000000e+00  -4.5800000e+00  -3.1000000e-01  -5.2700000e+00
   2.4600000e+00  -4.8500000e+00   2.9200000e+00  -4.5700000e+00  -3.0000000e-01  -5.2700000e+00
   2.4800000e+00  -4.8400000e+00   2.9400000e+00  -4.5600000e+00  -2.9000000e-01  -5.2700000e+00
   2.4900000e+00  -4.8400000e+00   2.9600000e+00  -4.5500000e+00  -2.7000000e-01  -5.2800000e+00
   2.5100000e+00  -4.8300000e+00   2.9800000e+00  -4.5400000e+00  -2.6000000e-01  -5.2800000e+00
   2.5300000e+00  -4.8200000e+00   3.0000000e+00  -4.5300000e+00  -2.5000000e-01  -5.2800000e+00
   2.5500000e+00  -4.8100000e+00   3.0200000e+00  -4.5200000e+00  -2.4000000e-01  -5.2800000e+00
   2.5600000e+00  -4.8100000e+00   3.0300000e+00  -4.5100000e+00  -2.2000000e-01  -5.2900000e+00
   2.5800000e+00  -4.8000000e+00   3.0500000e+00  -4.5000000e+00  -2.1000000e-01  -5.2900000e+00
   2.6000000e+00  -4.7900000e+00   3.0700000e+00  -4.4900000e+00  -2.0000000e-01  -5.2900000e+00
   2.6200000e+00  -4.7800000e+00   3.0900000e+00  -4.4800000e+00  -1.9000000e-01  -5.2900000e+00
   2.6400000e+00  -4.7700000e+00   3.1000000e+00  -4.4700000e+00  -1.8000000e-01  -5.2900000e+00
   2.6500000e+00  -4.7700000e+00   3.1200000e+00  -4.4600000e+00  -1.6000000e-01  -5.3000000e+00
   2.6700000e+00  -4.7600000e+00   3.1400000e+00  -4.4500000e+00  -1.5000000e-01  -5.3000000e+00
   2.6900000e+00  -4.7500000e+00   3.1500000e+00  -4.4400000e+00  -1.4000000e-01  -5.3000000e+00
   2.7100000e+00  -4.7400000e+00   3.1700000e+00  -4.4300000e+00  -1.3000000e-01  -5.3000000e+00
   2.7300000e+00  -4.7300000e+00   3.1900000e+00  -4.4200000e+00  -1.2000000e-01  -5.3000000e+00
   2.7500000e+00  -4.7200000e+00   3.2000000e+00  -4.4100000e+00  -1.1000000e-01  -5.3000000e+00
   2.7700000e+00  -4.7100000e+00   3.2200000e+00  -4.4000000e+00  -9.0000000e-02  -5.3100000e+00
   2.7900000e+00  -4.7000000e+00   3.2300000e+00  -4.3900000e+00  -8.0000000e-02  -5.3100000e+00
   2.8100000e+00  -4.6900000e+00   3.2500000e+00  -4.3800000e+00  -7.0000000e-02  -5.3100000e+00
   2.8200000e+00  -4.6800000e+00   3.2600000e+00  -4.3700000e+00  -6.0000000e-02  -5.3100000e+00
   2.8400000e+00  -4.6700000e+00   3.2800000e+00  -4.3600000e+00  -5.0000000e-02  -5.3100000e+00
   2.8600000e+00  -4.6600000e+00   3.2900000e+00  -4.3500000e+00  -4.0000000e-02  -5.3100000e+00
   2.8800000e+00  -4.6500000e+00   3.3000000e+00  -4.3400000e+00  -3.0000000e-02  -5.3100000e+00
   2.9000000e+00  -4.6400000e+00   3.3200000e+00  -4.3300000e+00  -2.0000000e-02  -5.3100000e+00
   2.9100000e+00  -4.6300000e+00   3.3300000e+00  -4.3200000e+00   1.0000000e-02  -5.3200000e+00
   2.9300000e+00  -4.6200000e+00   3.3500000e+00  -4.3100000e+00   2.0000000e-02  -5.3200000e+00
   2.9500000e+00  -4.6100000e+00   3.3600000e+00  -4.3000000e+00   3.0000000e-02  -5.3200000e+00
   2.9600000e+00  -4.6000000e+00   3.3700000e+00  -4.2900000e+00   4.0000000e-02  -5.3200000e+00
   2.9800000e+00  -4.5900000e+00   3.3800000e+00  -4.2800000e+00   5.0000000e-02  -5.3200000e+00
   3.0000000e+00  -4.5800000e+00   3.4000000e+00  -4.2700000e+00   6.0000000e-02  -5.3200000e+00
   3.0100000e+00  -4.5700000e+00   3.4100000e+00  -4.2600000e+00   7.0000000e-02  -5.3200000e+00
   3.0300000e+00  -4.5600000e+00   3.4200000e+00  -4.2500000e+00   8.0000000e-02  -5.3200000e+00
   3.0400000e+00  -4.5500000e+00   3.4400000e+00  -4.2400000e+00   9.0000000e-02  -5.3200000e+00
   3.0600000e+00  -4.5400000e+00   3.4500000e+00  -4.2300000e+00   1.0000000e-01  -5.3200000e+00
   3.0700000e+00  -4.5300000e+00   3.4600000e+00  -4.2200000e+00   1.1000000e-01  -5.3200000e+00
   3.0900000e+00  -4.5200000e+00   3.4700000e+00  -4.2100000e+00   1.2000000e-01  -5.3200000e+00
   3.1000000e+00  -4.5100000e+00   3.4800000e+00  -4.2000000e+00   1.3000000e-01  -5.3200000e+00
   3.1200000e+00  -4.5000000e+00   3.5000000e+00  -4.1900000e+00   1.4000000e-01  -5.3200000e+00
   3.1300000e+00  -4.4900000e+00   3.5100000e+00  -4.1800000e+00   1.5000000e-01  -5.3200000e+00
   3.1500000e+00  -4.4800000e+00   3.5200000e+00  -4.1700000e+00   1.7000000e-01  -5.3300000e+00
   3.1600000e+00  -4.4700000e+00   3.5300000e+00  -4.1600000e+00   1.8000000e-01  -5.3300000e+00
   3.1700000e+00  -4.4600000e+00   3.5400000e+00  -4.1500000e+00   1.9000000e-01  -5.3300000e+00
   3.1900000e+00  -4.4500000e+00   3.5500000e+00  -4.1400000e+00   2.0000000e-01  -5.3300000e+00
   3.2000000e+00  -4.4400000e+00   3.5600000e+00  -4.1300000e+00   2.1000000e-01  -5.3300000e+00
   3.2200000e+00  -4.4300000e+00   3.5700000e+00  -4.1200000e+00   2.2000000e-01  -5.3300000e+00
   3.2300000e+00  -4.4200000e+00   3.5800000e+00  -4.1100000e+00   2.3000000e-01  -5.3300000e+00
   3.2400000e+00  -4.4100000e+00   3.6000000e+00  -4.1000000e+00   2.4000000e-01  -5.3300000e+00
   3.2500000e+00  -4.4000000e+00   3.6100000e+00  -4.0900000e+00   2.5000000e-01  -5.3300000e+00
   3.2700000e+00  -4.3900000e+00   3.6200000e+00  -4.0800000e+00   2.6000000e-01  -5.3300000e+00
   3.2800000e+00  -4.3800000e+00   3.6300000e+00  -4.0700000e+00   2.7000000e-01  -5.3300000e+00
   3.2900000e+00  -4.3700000e+00   3.6400000e+00  -4.0600000e+00   2.8000000e-01  -5.3300000e+00
   3.3100000e+00  -4.3600000e+00   3.6500000e+00  -4.0500000e+00   2.9000000e-01  -5.3300000e+00
   3.3200000e+00  -4.3500000e+00   3.6600000e+00  -4.0400000e+00   3.0000000e-01  -5.3300000e+00
   3.3300000e+00  -4.3400000e+00   3.6700000e+00  -4.0300000e+00   3.1000000e-01  -5.3300000e+00
   3.3400000e+00  -4.3300000e+00   3.6800000e+00  -4.0200000e+00   3.2000000e-01  -5.3300000e+00
   3.3600000e+00  -4.3200000e+00   3.6900000e+00  -4.0100000e+00   3.4000000e-01  -5.3200000e+00
   3.3700000e+00  -4.3100000e+00   3.7000000e+00  -4.0000000e+00   3.5000000e-01  -5.3200000e+00
   3.3800000e+00  -4.3000000e+00   3.7100000e+00  -3.9900000e+00   3.6000000e-01  -5.3200000e+00
   3.3900000e+00  -4.2900000e+00   3.7200000e+00  -3.9800000e+00   3.7000000e-01  -5.3200000e+00
   3.4000000e+00  -4.2800000e+00   3.7300000e+00  -3.9700000e+00   3.8000000e-01  -5.3200000e+00
   3.4100000e+00  -4.2700000e+00   3.7400000e+00  -3.9600000e+00   3.9000000e-01  -5.3200000e+00
   3.4300000e+00  -4.2600000e+00   3.7500000e+00  -3.9500000e+00   4.0000000e-01  -5.3200000e+00
   3.4400000e+00  -4.2500000e+00   3.7600000e+00  -3.9400000e+00   4.1000000e-01  -5.3200000e+00
   3.4500000e+00  -4.2400000e+00   3.7700000e+00  -3.9200000e+00   4.2000000e-01  -5.3200000e+00
   3.4600000e+00  -4.2300000e+00   3.7800000e+00  -3.9100000e+00   4.3000000e-01  -5.3200000e+00
   3.4700000e+00  -4.2200000e+00   3.7900000e+00  -3.9000000e+00   4.4000000e-01  -5.3200000e+00
   3.4800000e+00  -4.2100000e+00   3.8000000e+00  -3.8900000e+00   4.5000000e-01  -5.3200000e+00
   3.4900000e+00  -4.2000000e+00   3.8100000e+00  -3.8800000e+00   4.6000000e-01  -5.3200000e+00
   3.5000000e+00  -4.1900000e+00   3.8200000e+00  -3.8700000e+00   4.7000000e-01  -5.3200000e+00
   3.5200000e+00  -4.1800000e+00   3.8300000e+00  -3.8600000e+00   4.8000000e-01  -5.3200000e+00
   3.5300000e+00  -4.1700000e+00   3.8400000e+00  -3.8500000e+00   4.9000000e-01  -5.3200000e+00
   3.5400000e+00  -4.1600000e+00   3.8500000e+00  -3.8400000e+00   5.2000000e-01  -5.3100000e+00
   3.5500000e+00  -4.1500000e+00   3.8600000e+00  -3.8200000e+00   5.3000000e-01  -5.3100000e+00
   3.5600000e+00  -4.1400000e+00   3.8700000e+00  -3.8100000e+00   5.4000000e-01  -5.3100000e+00
   3.5700000e+00  -4.1300000e+00   3.8800000e+00  -3.8000000e+00   5.5000000e-01  -5.3100000e+00
   3.5800000e+00  -4.1200000e+00   3.8900000e+00  -3.7900000e+00   5.6000000e-01  -5.3100000e+00
   3.5900000e+00  -4.1100000e+00   3.9000000e+00  -3.7800000e+00   5.7000000e-01  -5.3100000e+00
   3.6000000e+00  -4.1000000e+00   3.9100000e+00  -3.7600000e+00   5.8000000e-01  -5.3100000e+00
   3.6100000e+00  -4.0900000e+00   3.9200000e+00  -3.7500000e+00   5.9000000e-01  -5.3100000e+00
   3.6200000e+00  -4.0800000e+00   3.9300000e+00  -3.7400000e+00   6.1000000e-01  -5.3000000e+00
   3.6300000e+00  -4.0700000e+00   3.9400000e+00  -3.7300000e+00   6.2000000e-01  -5.3000000e+00
   3.6400000e+00  -4.0600000e+00   3.9500000e+00  -3.7200000e+00   6.3000000e-01  -5.3000000e+00
   3.6500000e+00  -4.0500000e+00   3.9600000e+00  -3.7000000e+00   6.4000000e-01  -5.3000000e+00
   3.6600000e+00  -4.0400000e+00   3.9700000e+00  -3.6900000e+00   6.5000000e-01  -5.3000000e+00
   3.6700000e+00  -4.0300000e+00   3.9800000e+00  -3.6800000e+00   6.6000000e-01  -5.3000000e+00
   3.6800000e+00  -4.0200000e+00   3.9900000e+00  -3.6700000e+00   6.7000000e-01  -5.3000000e+00
   3.6900000e+00  -4.0100000e+00   4.0000000e+00  -3.6500000e+00   6.9000000e-01  -5.2900000e+00
   3.7000000e+00  -4.0000000e+00   4.0100000e+00  -3.6400000e+00   7.0000000e-01  -5.2900000e+00
   3.7100000e+00  -3.9900000e+00   4.0200000e+00  -3.6300000e+00   7.1000000e-01  -5.2900000e+00
   3.7200000e+00  -3.9800000e+00   4.0300000e+00  -3.6100000e+00   7.2000000e-01  -5.2900000e+00
   3.7300000e+00  -3.9700000e+00   4.0400000e+00  -3.6000000e+00   7.3000000e-01  -5.2900000e+00
   3.7400000e+00  -3.9600000e+00   4.0500000e+00  -3.5900000e+00   7.5000000e-01  -5.2800000e+00
   3.7500000e+00  -3.9500000e+00   4.0600000e+00  -3.5700000e+00   7.6000000e-01  -5.2800000e+00
   3.7600000e+00  -3.9400000e+00   4.0700000e+00  -3.5600000e+00   7.7000000e-01  -5.2800000e+00
   3.7700000e+00  -3.9200000e+00   4.0800000e+00  -3.5500000e+00   7.8000000e-01  -5.2800000e+00
   3.7800000e+00  -3.9100000e+00   4.0900000e+00  -3.5300000e+00   7.9000000e-01  -5.2800000e+00
   3.7900000e+00  -3.9000000e+00   4.1000000e+00  -3.5200000e+00   8.0000000e-01  -5.2800000e+00
   3.8000000e+00  -3.8900000e+00   4.1100000e+00  -3.5000000e+00   8.2000000e-01  -5.2700000e+00
   3.8100000e+00  -3.8800000e+00   4.1200000e+00  -3.4900000e+00   8.3000000e-01  -5.2700000e+00
   3.8200000e+00  -3.8700000e+00   4.1300000e+00  -3.4700000e+00   8.4000000e-01  -5.2700000e+00
   3.8300000e+00  -3.8600000e+00   4.1400000e+00  -3.4600000e+00   8.5000000e-01  -5.2700000e+00
   3.8400000e+00  -3.8500000e+00   4.1500000e+00  -3.4500000e+00   8.7000000e-01  -5.2600000e+00
   3.8500000e+00  -3.8400000e+00   4.1600000e+00  -3.4300000e+00   8.8000000e-01  -5.2600000e+00
   3.8600000e+00  -3.8200000e+00   4.1700000e+00  -3.4200000e+00   8.9000000e-01  -5.2600000e+00
   3.8700000e+00  -3.8100000e+00   4.1800000e+00  -3.4000000e+00   9.0000000e-01  -5.2600000e+00
   3.8800000e+00  -3.8000000e+00   4.1900000e+00  -3.3900000e+00   9.1000000e-01  -5.2600000e+00
   3.8900000e+00  -3.7900000e+00   4.2000000e+00  -3.3700000e+00   9.3000000e-01  -5.2500000e+00
   3.9000000e+00  -3.7800000e+00   4.2100000e+00  -3.3600000e+00   9.4000000e-01  -5.2500000e+00
   3.9100000e+00  -3.7700000e+00   4.2200000e+00  -3.3400000e+00   9.5000000e-01  -5.2500000e+00
   3.9200000e+00  -3.7600000e+00   4.2300000e+00  -3.3200000e+00   9.6000000e-01  -5.2500000e+00
   3.9300000e+00  -3.7400000e+00   4.2400000e+00  -3.3100000e+00   9.8000000e-01  -5.2400000e+00
   3.9400000e+00  -3.7300000e+00   4.2500000e+00  -3.2900000e+00   9.9000000e-01  -5.2400000e+00
   3.9500000e+00  -3.7200000e+00   4.2600000e+00  -3.2800000e+00   1.0000000e+00  -5.2400000e+00
   3.9600000e+00  -3.7100000e+00   4.2700000e+00  -3.2600000e+00   1.0200000e+00  -5.2300000e+00
   3.9700000e+00  -3.7000000e+00   4.2800000e+00  -3.2400000e+00   1.0300000e+00  -5.2300000e+00
   3.9800000e+00  -3.6800000e+00   4.2900000e+00  -3.2300000e+00   1.0400000e+00  -5.2300000e+00
   3.9900000e+00  -3.6700000e+00   4.3000000e+00  -3.2100000e+00   1.0500000e+00  -5.2300000e+00
   4.0000000e+00  -3.6600000e+00   4.3100000e+00  -3.1900000e+00   1.0700000e+00  -5.2200000e+00
   4.0100000e+00  -3.6500000e+00   4.3200000e+00  -3.1800000e+00   1.0800000e+00  -5.2200000e+00
   4.0200000e+00  -3.6300000e+00   4.3300000e+00  -3.1600000e+00   1.0900000e+00  -5.2200000e+00
   4.0300000e+00  -3.6200000e+00   4.3400000e+00  -3.1400000e+00   1.1000000e+00  -5.2200000e+00
   4.0400000e+00  -3.6100000e+00   4.3500000e+00  -3.1200000e+00   1.1200000e+00  -5.2100000e+00
   4.0500000e+00  -3.6000000e+00   4.3600000e+00  -3.1100000e+00   1.1300000e+00  -5.2100000e+00
   4.0600000e+00  -3.5800000e+00   4.3700000e+00  -3.0900000e+00   1.1400000e+00  -5.2100000e+00
   4.0700000e+00  -3.5700000e+00   4.3800000e+00  -3.0700000e+00   1.1600000e+00  -5.2000000e+00
   4.0800000e+00  -3.5600000e+00   4.3900000e+00  -3.0500000e+00   1.1700000e+00  -5.2000000e+00
   4.0900000e+00  -3.5500000e+00   4.4000000e+00  -3.0300000e+00   1.1800000e+00  -5.2000000e+00
   4.1000000e+00  -3.5300000e+00   4.4100000e+00  -3.0200000e+00   1.2000000e+00  -5.1900000e+00
   4.1100000e+00  -3.5200000e+00   4.4200000e+00  -3.0000000e+00   1.2100000e+00  -5.1900000e+00
   4.1200000e+00  -3.5100000e+00   4.4300000e+00  -2.9800000e+00   1.2200000e+00  -5.1900000e+00
   4.1300000e+00  -3.4900000e+00   4.4400000e+00  -2.9600000e+00   1.2300000e+00  -5.1900000e+00
   4.1400000e+00  -3.4800000e+00   4.4500000e+00  -2.9400000e+00   1.2500000e+00  -5.1800000e+00
   4.1500000e+00  -3.4700000e+00   4.4600000e+00  -2.9200000e+00   1.2600000e+00  -5.1800000e+00
   4.1600000e+00  -3.4500000e+00   4.4700000e+00  -2.9000000e+00   1.2700000e+00  -5.1800000e+00
   4.1700000e+00  -3.4400000e+00   4.4800000e+00  -2.8800000e+00   1.2900000e+00  -5.1700000e+00
   4.1800000e+00  -3.4300000e+00   4.4900000e+00  -2.8600000e+00   1.3000000e+00  -5.1700000e+00
   4.1900000e+00  -3.4100000e+00   4.5000000e+00  -2.8400000e+00   1.3100000e+00  -5.1700000e+00
   4.2000000e+00  -3.4000000e+00   4.5100000e+00  -2.8200000e+00   1.3300000e+00  -5.1600000e+00
   4.2100000e+00  -3.3900000e+00   4.5200000e+00  -2.8000000e+00   1.3400000e+00  -5.1600000e+00
   4.2200000e+00  -3.3700000e+00   4.5300000e+00  -2.7800000e+00   1.3500000e+00  -5.1600000e+00
   4.2300000e+00  -3.3600000e+00   4.5300000e+00  -2.7700000e+00   1.3700000e+00  -5.1500000e+00
   4.2400000e+00  -3.3500000e+00   4.5400000e+00  -2.7500000e+00   1.3800000e+00  -5.1500000e+00
   4.2500000e+00  -3.3300000e+00   4.5500000e+00  -2.7300000e+00   1.3900000e+00  -5.1500000e+00
   4.2600000e+00  -3.3200000e+00   4.5600000e+00  -2.7100000e+00   1.4100000e+00  -5.1400000e+00
   4.2700000e+00  -3.3000000e+00   4.5700000e+00  -2.6900000e+00   1.4200000e+00  -5.1400000e+00
   4.2800000e+00  -3.2900000e+00   4.5700000e+00  -2.6800000e+00   1.4300000e+00  -5.1400000e+00
   4.2900000e+00  -3.2800000e+00   4.5800000e+00  -2.6600000e+00   1.4500000e+00  -5.1300000e+00
   4.3000000e+00  -3.2600000e+00   4.5900000e+00  -2.6400000e+00   1.4600000e+00  -5.1300000e+00
   4.3100000e+00  -3.2500000e+00   4.6000000e+00  -2.6200000e+00   1.4700000e+00  -5.1300000e+00
   4.3200000e+00  -3.2300000e+00   4.6000000e+00  -2.6100000e+00   1.4900000e+00  -5.1200000e+00
   4.3300000e+00  -3.2200000e+00   4.6100000e+00  -2.5900000e+00   1.5000000e+00  -5.1200000e+00
   4.3400000e+00  -3.2000000e+00   4.6200000e+00  -2.5700000e+00   1.5100000e+00  -5.1200000e+00
   4.3500000e+00  -3.1900000e+00   4.6200000e+00  -2.5600000e+00   1.5300000e+00  -5.1100000e+00
   4.3600000e+00  -3.1700000e+00   4.6300000e+00  -2.5400000e+00   1.5400000e+00  -5.1100000e+00
   4.3700000e+00  -3.1600000e+00   4.6400000e+00  -2.5200000e+00   1.5700000e+00  -5.1000000e+00
   4.3800000e+00  -3.1400000e+00   4.6500000e+00  -2.4900000e+00   1.5800000e+00  -5.1000000e+00
   4.3900000e+00  -3.1300000e+00   4.6600000e+00  -2.4700000e+00   1.6000000e+00  -5.0900000e+00
   4.4000000e+00  -3.1200000e+00   4.6600000e+00  -2.4600000e+00   1.6100000e+00  -5.0900000e+00
   4.4100000e+00  -3.1000000e+00   4.6700000e+00  -2.4400000e+00   1.6200000e+00  -5.0900000e+00
   4.4200000e+00  -3.0800000e+00   4.6700000e+00  -2.4300000e+00   1.6400000e+00  -5.0800000e+00
   4.4300000e+00  -3.0700000e+00   4.6800000e+00  -2.4100000e+00   1.6500000e+00  -5.0800000e+00
   4.4400000e+00  -3.0500000e+00   4.6900000e+00  -2.3900000e+00   1.6600000e+00  -5.0800000e+00
   4.4500000e+00  -3.0400000e+00   4.7000000e+00  -2.3600000e+00   1.6800000e+00  -5.0700000e+00
   4.4600000e+00  -3.0200000e+00   4.7000000e+00  -2.3500000e+00   1.6900000e+00  -5.0700000e+00
   4.4700000e+00  -3.0100000e+00   4.7100000e+00  -2.3300000e+00   1.7000000e+00  -5.0700000e+00
   4.4800000e+00  -2.9900000e+00   4.7100000e+00  -2.3200000e+00   1.7300000e+00  -5.0600000e+00
   4.4900000e+00  -2.9800000e+00   4.7200000e+00  -2.3000000e+00   1.7500000e+00  -5.0500000e+00
   4.5000000e+00  -2.9600000e+00   4.7300000e+00  -2.2700000e+00   1.7600000e+00  -5.0500000e+00
   4.5100000e+00  -2.9400000e+00   4.7300000e+00  -2.2600000e+00   1.7700000e+00  -5.0500000e+00
   4.5200000e+00  -2.9300000e+00   4.7400000e+00  -2.2400000e+00   1.7900000e+00  -5.0400000e+00
   4.5300000e+00  -2.9100000e+00   4.7400000e+00  -2.2300000e+00   1.8000000e+00  -5.0400000e+00
   4.5400000e+00  -2.9000000e+00   4.7500000e+00  -2.2100000e+00   1.8100000e+00  -5.0400000e+00
   4.5500000e+00  -2.8800000e+00   4.7500000e+00  -2.2000000e+00   1.8300000e+00  -5.0300000e+00
   4.5600000e+00  -2.8600000e+00   4.7500000e+00  -2.1900000e+00   1.8400000e+00  -5.0300000e+00
   4.5700000e+00  -2.8500000e+00   4.7600000e+00  -2.1700000e+00   1.8600000e+00  -5.0200000e+00
   4.5800000e+00  -2.8300000e+00   4.7600000e+00  -2.1600000e+00   1.8700000e+00  -5.0200000e+00
   4.5900000e+00  -2.8100000e+00   4.7700000e+00  -2.1400000e+00   1.8800000e+00  -5.0200000e+00
   4.6000000e+00  -2.8000000e+00   4.7800000e+00  -2.1100000e+00   1.9000000e+00  -5.0100000e+00
   4.6100000e+00  -2.7800000e+00   4.7800000e+00  -2.1000000e+00   1.9100000e+00  -5.0100000e+00
   4.6200000e+00  -2.7600000e+00   4.7800000e+00  -2.0900000e+00   1.9300000e+00  -5.0000000e+00
   4.6300000e+00  -2.7500000e+00   4.7900000e+00  -2.0700000e+00   1.9400000e+00  -5.0000000e+00
   4.6400000e+00  -2.7300000e+00   4.7900000e+00  -2.0600000e+00   1.9500000e+00  -5.0000000e+00
   4.6500000e+00  -2.7100000e+00   4.7900000e+00  -2.0500000e+00   1.9700000e+00  -4.9900000e+00
   4.6600000e+00  -2.6900000e+00   4.8000000e+00  -2.0300000e+00   1.9800000e+00  -4.9900000e+00
   4.6700000e+00  -2.6800000e+00   4.8100000e+00  -2.0000000e+00   2.0000000e+00  -4.9800000e+00
   4.6800000e+00  -2.6600000e+00   4.8100000e+00  -1.9900000e+00   2.0100000e+00  -4.9800000e+00
   4.6900000e+00  -2.6400000e+00   4.8100000e+00  -1.9800000e+00   2.0200000e+00  -4.9800000e+00
   4.7000000e+00  -2.6200000e+00   4.8200000e+00  -1.9600000e+00   2.0500000e+00  -4.9700000e+00
   4.7100000e+00  -2.6100000e+00   4.8200000e+00  -1.9500000e+00   2.0700000e+00  -4.9600000e+00
   4.7200000e+00  -2.5900000e+00   4.8200000e+00  -1.9400000e+00   2.0800000e+00  -4.9600000e+00
   4.7300000e+00  -2.5700000e+00   4.8300000e+00  -1.9200000e+00   2.0900000e+00  -4.9600000e+00
   4.7400000e+00  -2.5500000e+00   4.8300000e+00  -1.9100000e+00   2.1100000e+00  -4.9500000e+00
   4.7500000e+00  -2.5300000e+00   4.8300000e+00  -1.9000000e+00   2.1200000e+00  -4.9500000e+00
   4.7600000e+00  -2.5100000e+00   4.8300000e+00  -1.8900000e+00   2.1500000e+00  -4.9400000e+00
   4.7700000e+00  -2.5000000e+00   4.8400000e+00  -1.8700000e+00   2.1700000e+00  -4.9300000e+00
   4.7800000e+00  -2.4800000e+00   4.8400000e+00  -1.8600000e+00   2.1800000e+00  -4.9300000e+00
   4.7900000e+00  -2.4600000e+00   4.8400000e+00  -1.8500000e+00   2.2000000e+00  -4.9200000e+00
   4.8000000e+00  -2.4400000e+00   4.8500000e+00  -1.8300000e+00   2.2100000e+00  -4.9200000e+00
   4.8100000e+00  -2.4200000e+00   4.8500000e+00  -1.8200000e+00   2.2300000e+00  -4.9100000e+00
   4.8200000e+00  -2.4000000e+00   4.8500000e+00  -1.8100000e+00   2.2400000e+00  -4.9100000e+00
   4.8300000e+00  -2.3800000e+00   4.8500000e+00  -1.8000000e+00   2.2600000e+00  -4.9000000e+00
   4.8400000e+00  -2.3600000e+00   4.8600000e+00  -1.7800000e+00   2.2700000e+00  -4.9000000e+00
   4.8500000e+00  -2.3400000e+00   4.8600000e+00  -1.7700000e+00   2.3000000e+00  -4.8900000e+00
   4.8600000e+00  -2.3200000e+00   4.8600000e+00  -1.7600000e+00   2.3200000e+00  -4.8800000e+00
   4.8700000e+00  -2.3000000e+00   4.8600000e+00  -1.7500000e+00   2.3300000e+00  -4.8800000e+00
   4.8800000e+00  -2.2800000e+00   4.8700000e+00  -1.7300000e+00   2.3500000e+00  -4.8700000e+00
   4.8900000e+00  -2.2600000e+00   4.8700000e+00  -1.7200000e+00   2.3600000e+00  -4.8700000e+00
   4.9000000e+00  -2.2400000e+00   4.8700000e+00  -1.7100000e+00   2.3900000e+00  -4.8600000e+00
   4.9100000e+00  -2.2200000e+00   4.8700000e+00  -1.7000000e+00   2.4100000e+00  -4.8500000e+00
   4.9100000e+00  -2.2100000e+00   4.8800000e+00  -1.6800000e+00   2.4300000e+00  -4.8400000e+00
   4.9200000e+00  -2.1900000e+00   4.8800000e+00  -1.6700000e+00   2.4400000e+00  -4.8400000e+00
   4.9300000e+00  -2.1700000e+00   4.8800000e+00  -1.6600000e+00   2.4600000e+00  -4.8300000e+00
   4.9400000e+00  -2.1500000e+00   4.8800000e+00  -1.6500000e+00   2.4700000e+00  -4.8300000e+00
   4.9500000e+00  -2.1300000e+00   4.8800000e+00  -1.6400000e+00   2.4900000e+00  -4.8200000e+00
   4.9600000e+00  -2.1100000e+00   4.8900000e+00  -1.6200000e+00   2.5100000e+00  -4.8100000e+00
   4.9600000e+00  -2.1000000e+00   4.8900000e+00  -1.6100000e+00   2.5200000e+00  -4.8100000e+00
   4.9700000e+00  -2.0800000e+00   4.8900000e+00  -1.6000000e+00   2.5400000e+00  -4.8000000e+00
   4.9800000e+00  -2.0600000e+00   4.8900000e+00  -1.5900000e+00   2.5600000e+00  -4.7900000e+00
   4.9900000e+00  -2.0400000e+00   4.8900000e+00  -1.5800000e+00   2.5700000e+00  -4.7900000e+00
   5.0000000e+00  -2.0200000e+00   4.9000000e+00  -1.5600000e+00   2.5900000e+00  -4.7800000e+00
   5.0000000e+00  -2.0100000e+00   4.9000000e+00  -1.5500000e+00   2.6100000e+00  -4.7700000e+00
   5.0100000e+00  -1.9900000e+00   4.9000000e+00  -1.5400000e+00   2.6300000e+00  -4.7600000e+00
   5.0200000e+00  -1.9700000e+00   4.9000000e+00  -1.5300000e+00   2.6400000e+00  -4.7600000e+00
   5.0200000e+00  -1.9600000e+00   4.9000000e+00  -1.5200000e+00   2.6600000e+00  -4.7500000e+00
   5.0300000e+00  -1.9400000e+00   4.9000000e+00  -1.5100000e+00   2.6800000e+00  -4.7400000e+00
   5.0400000e+00  -1.9200000e+00   4.9100000e+00  -1.4900000e+00   2.7000000e+00  -4.7300000e+00
   5.0400000e+00  -1.9100000e+00   4.9100000e+00  -1.4800000e+00   2.7200000e+00  -4.7200000e+00
   5.0500000e+00  -1.8900000e+00   4.9100000e+00  -1.4700000e+00   2.7400000e+00  -4.7100000e+00
   5.0600000e+00  -1.8700000e+00   4.9100000e+00  -1.4600000e+00   2.7600000e+00  -4.7000000e+00
   5.0600000e+00  -1.8600000e+00   4.9100000e+00  -1.4500000e+00   2.7800000e+00  -4.6900000e+00
   5.0700000e+00  -1.8400000e+00   4.9100000e+00  -1.4400000e+00   2.8000000e+00  -4.6800000e+00
   5.0800000e+00  -1.8200000e+00   4.9100000e+00  -1.4300000e+00   2.8200000e+00  -4.6700000e+00
   5.0800000e+00  -1.8100000e+00   4.9200000e+00  -1.4100000e+00   2.8400000e+00  -4.6600000e+00
   5.0900000e+00  -1.7900000e+00   4.9200000e+00  -1.4000000e+00   2.8600000e+00  -4.6500000e+00
   5.0900000e+00  -1.7800000e+00   4.9200000e+00  -1.3900000e+00   2.8800000e+00  -4.6400000e+00
   5.1000000e+00  -1.7600000e+00   4.9200000e+00  -1.3800000e+00   2.9000000e+00  -4.6300000e+00
   5.1100000e+00  -1.7400000e+00   4.9200000e+00  -1.3700000e+00   2.9100000e+00  -4.6200000e+00
   5.1100000e+00  -1.7300000e+00   4.9200000e+00  -1.3600000e+00   2.9300000e+00  -4.6100000e+00
   5.1200000e+00  -1.7100000e+00   4.9200000e+00  -1.3500000e+00   2.9500000e+00  -4.6000000e+00
   5.1200000e+00  -1.7000000e+00   4.9200000e+00  -1.3400000e+00   2.9700000e+00  -4.5900000e+00
   5.1300000e+00  -1.6800000e+00   4.9300000e+00  -1.3200000e+00   2.9800000e+00  -4.5800000e+00
   5.1300000e+00  -1.6700000e+00   4.9300000e+00  -1.3100000e+00   3.0000000e+00  -4.5700000e+00
   5.1400000e+00  -1.6500000e+00   4.9300000e+00  -1.3000000e+00   3.0200000e+00  -4.5600000e+00
   5.1500000e+00  -1.6300000e+00   4.9300000e+00  -1.2900000e+00   3.0300000e+00  -4.5500000e+00
   5.1500000e+00  -1.6200000e+00   4.9300000e+00  -1.2800000e+00   3.0500000e+00  -4.5400000e+00
   5.1600000e+00  -1.6000000e+00   4.9300000e+00  -1.2700000e+00   3.0600000e+00  -4.5300000e+00
   5.1600000e+00  -1.5900000e+00   4.9300000e+00  -1.2600000e+00   3.0800000e+00  -4.5200000e+00
   5.1700000e+00  -1.5700000e+00   4.9300000e+00  -1.2500000e+00   3.0900000e+00  -4.5100000e+00
   5.1700000e+00  -1.5600000e+00   4.9300000e+00  -1.2400000e+00   3.1100000e+00  -4.5000000e+00
   5.1700000e+00  -1.5500000e+00   4.9300000e+00  -1.2300000e+00   3.1200000e+00  -4.4900000e+00
   5.1800000e+00  -1.5300000e+00   4.9300000e+00  -1.2200000e+00   3.1400000e+00  -4.4800000e+00
   5.1800000e+00  -1.5200000e+00   4.9400000e+00  -1.2000000e+00   3.1500000e+00  -4.4700000e+00
   5.1900000e+00  -1.5000000e+00   4.9400000e+00  -1.1900000e+00   3.1700000e+00  -4.4600000e+00
   5.1900000e+00  -1.4900000e+00   4.9400000e+00  -1.1800000e+00   3.1800000e+00  -4.4500000e+00
   5.2000000e+00  -1.4700000e+00   4.9400000e+00  -1.1700000e+00   3.2000000e+00  -4.4400000e+00
   5.2000000e+00  -1.4600000e+00   4.9400000e+00  -1.1600000e+00   3.2100000e+00  -4.4300000e+00
   5.2100000e+00  -1.4400000e+00   4.9400000e+00  -1.1500000e+00   3.2200000e+00  -4.4200000e+00
   5.2100000e+00  -1.4300000e+00   4.9400000e+00  -1.1400000e+00   3.2400000e+00  -4.4100000e+00
   5.2100000e+00  -1.4200000e+00   4.9400000e+00  -1.1300000e+00   3.2500000e+00  -4.4000000e+00
   5.2200000e+00  -1.4000000e+00   4.9400000e+00  -1.1200000e+00   3.2600000e+00  -4.3900000e+00
   5.2200000e+00  -1.3900000e+00   4.9400000e+00  -1.1100000e+00   3.2800000e+00  -4.3800000e+00
   5.2300000e+00  -1.3700000e+00   4.9400000e+00  -1.1000000e+00   3.2900000e+00  -4.3700000e+00
   5.2300000e+00  -1.3600000e+00   4.9400000e+00  -1.0900000e+00   3.3000000e+00  -4.3600000e+00
   5.2400000e+00  -1.3400000e+00   4.9400000e+00  -1.0800000e+00   3.3100000e+00  -4.3500000e+00
   5.2400000e+00  -1.3300000e+00   4.9400000e+00  -1.0700000e+00   3.3300000e+00  -4.3400000e+00
   5.2400000e+00  -1.3200000e+00   4.9400000e+00  -1.0600000e+00   3.3400000e+00  -4.3300000e+00
   5.2500000e+00  -1.3000000e+00   4.9400000e+00  -1.0500000e+00   3.3500000e+00  -4.3200000e+00
   5.2500000e+00  -1.2900000e+00   4.9400000e+00  -1.0400000e+00   3.3600000e+00  -4.3100000e+00
   5.2500000e+00  -1.2800000e+00   4.9400000e+00  -1.0300000e+00   3.3800000e+00  -4.3000000e+00
   5.2600000e+00  -1.2600000e+00   4.9500000e+00  -1.0000000e+00   3.3900000e+00  -4.2900000e+00
   5.2600000e+00  -1.2500000e+00   4.9500000e+00  -9.9000000e-01   3.4000000e+00  -4.2800000e+00
   5.2600000e+00  -1.2400000e+00   4.9500000e+00  -9.8000000e-01   3.4100000e+00  -4.2700000e+00
   5.2700000e+00  -1.2200000e+00   4.9500000e+00  -9.7000000e-01   3.4200000e+00  -4.2600000e+00
   5.2700000e+00  -1.2100000e+00   4.9500000e+00  -9.6000000e-01   3.4400000e+00  -4.2500000e+00
   5.2700000e+00  -1.2000000e+00   4.9500000e+00  -9.5000000e-01   3.4500000e+00  -4.2400000e+00
   5.2800000e+00  -1.1800000e+00   4.9500000e+00  -9.4000000e-01   3.4600000e+00  -4.2300000e+00
   5.2800000e+00  -1.1700000e+00   4.9500000e+00  -9.3000000e-01   3.4700000e+00  -4.2200000e+00
   5.2800000e+00  -1.1600000e+00   4.9500000e+00  -9.2000000e-01   3.4800000e+00  -4.2100000e+00
   5.2900000e+00  -1.1400000e+00   4.9500000e+00  -9.1000000e-01   3.4900000e+00  -4.2000000e+00
   5.2900000e+00  -1.1300000e+00   4.9500000e+00  -9.0000000e-01   3.5000000e+00  -4.1900000e+00
   5.2900000e+00  -1.1200000e+00   4.9500000e+00  -8.9000000e-01   3.5100000e+00  -4.1800000e+00
   5.3000000e+00  -1.1000000e+00   4.9500000e+00  -8.8000000e-01   3.5300000e+00  -4.1700000e+00
   5.3000000e+00  -1.0900000e+00   4.9500000e+00  -8.7000000e-01   3.5400000e+00  -4.1600000e+00
   5.3000000e+00  -1.0800000e+00   4.9500000e+00  -8.6000000e-01   3.5500000e+00  -4.1500000e+00
   5.3000000e+00  -1.0700000e+00   4.9500000e+00  -8.5000000e-01   3.5600000e+00  -4.1400000e+00
   5.3100000e+00  -1.0500000e+00   4.9500000e+00  -8.4000000e-01   3.5700000e+00  -4.1300000e+00
   5.3100000e+00  -1.0400000e+00   4.9500000e+00  -8.3000000e-01   3.5800000e+00  -4.1200000e+00
   5.3100000e+00  -1.0300000e+00   4.9500000e+00  -8.2000000e-01   3.5900000e+00  -4.1100000e+00
   5.3200000e+00  -1.0100000e+00   4.9500000e+00  -8.1000000e-01   3.6000000e+00  -4.1000000e+00
   5.3200000e+00  -1.0000000e+00   4.9500000e+00  -8.0000000e-01   3.6100000e+00  -4.0900000e+00
   5.3200000e+00  -9.9000000e-01   4.9500000e+00  -7.9000000e-01   3.6200000e+00  -4.0800000e+00
   5.3200000e+00  -9.8000000e-01   4.9500000e+00  -7.8000000e-01   3.6300000e+00  -4.0700000e+00
   5.3300000e+00  -9.6000000e-01   4.9500000e+00  -7.7000000e-01   3.6400000e+00  -4.0600000e+00
   5.3300000e+00  -9.5000000e-01   4.9500000e+00  -7.6000000e-01   3.6500000e+00  -4.0500000e+00
   5.3300000e+00  -9.4000000e-01   4.9400000e+00  -7.3000000e-01   3.6600000e+00  -4.0400000e+00
   5.3300000e+00  -9.3000000e-01   4.9400000e+00  -7.2000000e-01   3.6700000e+00  -4.0300000e+00
   5.3400000e+00  -9.1000000e-01   4.9400000e+00  -7.1000000e-01   3.6800000e+00  -4.0200000e+00
   5.3400000e+00  -9.0000000e-01   4.9400000e+00  -7.0000000e-01   3.6900000e+00  -4.0100000e+00
   5.3400000e+00  -8.9000000e-01   4.9400000e+00  -6.9000000e-01   3.7000000e+00  -4.0000000e+00
   5.3400000e+00  -8.8000000e-01   4.9400000e+00  -6.8000000e-01   3.7100000e+00  -3.9900000e+00
   5.3400000e+00  -8.7000000e-01   4.9400000e+00  -6.7000000e-01   3.7200000e+00  -3.9800000e+00
   5.3500000e+00  -8.5000000e-01   4.9400000e+00  -6.6000000e-01   3.7300000e+00  -3.9700000e+00
   5.3500000e+00  -8.4000000e-01   4.9400000e+00  -6.5000000e-01   3.7400000e+00  -3.9600000e+00
   5.3500000e+00  -8.3000000e-01   4.9400000e+00  -6.4000000e-01   3.7500000e+00  -3.9500000e+00
   5.3500000e+00  -8.2000000e-01   4.9400000e+00  -6.3000000e-01   3.7600000e+00  -3.9400000e+00
   5.3500000e+00  -8.1000000e-01   4.9400000e+00  -6.2000000e-01   3.7700000e+00  -3.9200000e+00
   5.3600000e+00  -7.9000000e-01   4.9400000e+00  -6.1000000e-01   3.7800000e+00  -3.9100000e+00
   5.3600000e+00  -7.8000000e-01   4.9400000e+00  -6.0000000e-01   3.7900000e+00  -3.9000000e+00
   5.3600000e+00  -7.7000000e-01   4.9400000e+00  -5.9000000e-01   3.8000000e+00  -3.8900000e+00
   5.3600000e+00  -7.6000000e-01   4.9400000e+00  -5.8000000e-01   3.8100000e+00  -3.8800000e+00
   5.3600000e+00  -7.5000000e-01   4.9400000e+00  -5.7000000e-01   3.8200000e+00  -3.8700000e+00
   5.3700000e+00  -7.3000000e-01   4.9400000e+00  -5.6000000e-01   3.8300000e+00  -3.8600000e+00
   5.3700000e+00  -7.2000000e-01   4.9300000e+00  -5.4000000e-01   3.8400000e+00  -3.8500000e+00
   5.3700000e+00  -7.1000000e-01   4.9300000e+00  -5.3000000e-01   3.8500000e+00  -3.8400000e+00
   5.3700000e+00  -7.0000000e-01   4.9300000e+00  -5.2000000e-01   3.8600000e+00  -3.8200000e+00
   5.3700000e+00  -6.9000000e-01   4.9300000e+00  -5.1000000e-01   3.8700000e+00  -3.8100000e+00
   5.3700000e+00  -6.8000000e-01   4.9300000e+00  -5.0000000e-01   3.8800000e+00  -3.8000000e+00
   5.3800000e+00  -6.6000000e-01   4.9300000e+00  -4.9000000e-01   3.8900000e+00  -3.7900000e+00
   5.3800000e+00  -6.5000000e-01   4.9300000e+00  -4.8000000e-01   3.9000000e+00  -3.7800000e+00
   5.3800000e+00  -6.4000000e-01   4.9300000e+00  -4.7000000e-01   3.9100000e+00  -3.7700000e+00
   5.3800000e+00  -6.3000000e-01   4.9300000e+00  -4.6000000e-01   3.9200000e+00  -3.7500000e+00
   5.3800000e+00  -6.2000000e-01   4.9300000e+00  -4.5000000e-01   3.9300000e+00  -3.7400000e+00
   5.3800000e+00  -6.1000000e-01   4.9300000e+00  -4.4000000e-01   3.9400000e+00  -3.7300000e+00
   5.3800000e+00  -6.0000000e-01   4.9300000e+00  -4.3000000e-01   3.9500000e+00  -3.7200000e+00
   5.3900000e+00  -5.8000000e-01   4.9200000e+00  -4.1000000e-01   3.9600000e+00  -3.7100000e+00
   5.3900000e+00  -5.7000000e-01   4.9200000e+00  -4.0000000e-01   3.9700000e+00  -3.6900000e+00
   5.3900000e+00  -5.6000000e-01   4.9200000e+00  -3.9000000e-01   3.9800000e+00  -3.6800000e+00
   5.3900000e+00  -5.5000000e-01   4.9200000e+00  -3.8000000e-01   3.9900000e+00  -3.6700000e+00
   5.3900000e+00  -5.4000000e-01   4.9200000e+00  -3.7000000e-01   4.0000000e+00  -3.6600000e+00
   5.3900000e+00  -5.3000000e-01   4.9200000e+00  -3.6000000e-01   4.0100000e+00  -3.6400000e+00
   5.3900000e+00  -5.2000000e-01   4.9200000e+00  -3.5000000e-01   4.0200000e+00  -3.6300000e+00
   5.3900000e+00  -5.1000000e-01   4.9200000e+00  -3.4000000e-01   4.0300000e+00  -3.6200000e+00
   5.4000000e+00  -4.9000000e-01   4.9100000e+00  -3.2000000e-01   4.0400000e+00  -3.6100000e+00
   5.4000000e+00  -4.8000000e-01   4.9100000e+00  -3.1000000e-01   4.0500000e+00  -3.5900000e+00
   5.4000000e+00  -4.7000000e-01   4.9100000e+00  -3.0000000e-01   4.0600000e+00  -3.5800000e+00
   5.4000000e+00  -4.6000000e-01   4.9100000e+00  -2.9000000e-01   4.0700000e+00  -3.5700000e+00
   5.4000000e+00  -4.5000000e-01   4.9100000e+00  -2.8000000e-01   4.0800000e+00  -3.5500000e+00
   5.4000000e+00  -4.4000000e-01   4.9100000e+00  -2.7000000e-01   4.0900000e+00  -3.5400000e+00
   5.4000000e+00  -4.3000000e-01   4.9100000e+00  -2.6000000e-01   4.1000000e+00  -3.5300000e+00
   5.4000000e+00  -4.2000000e-01   4.9000000e+00  -2.4000000e-01   4.1100000e+00  -3.5200000e+00
   5.4000000e+00  -4.1000000e-01   4.9000000e+00  -2.3000000e-01   4.1200000e+00  -3.5000000e+00
   5.4000000e+00  -4.0000000e-01   4.9000000e+00  -2.2000000e-01   4.1300000e+00  -3.4900000e+00
   5.4100000e+00  -3.8000000e-01   4.9000000e+00  -2.1000000e-01   4.1400000e+00  -3.4800000e+00
   5.4100000e+00  -3.7000000e-01   4.9000000e+00  -2.0000000e-01   4.1500000e+00  -3.4600000e+00
   5.4100000e+00  -3.6000000e-01   4.9000000e+00  -1.9000000e-01   4.1600000e+00  -3.4500000e+00
   5.4100000e+00  -3.5000000e-01   4.9000000e+00  -1.8000000e-01   4.1700000e+00  -3.4300000e+00
   5.4100000e+00  -3.4000000e-01   4.8900000e+00  -1.5000000e-01   4.1800000e+00  -3.4200000e+00
   5.4100000e+00  -3.3000000e-01   4.8900000e+00  -1.4000000e-01   4.1900000e+00  -3.4100000e+00
   5.4100000e+00  -3.2000000e-01   4.8900000e+00  -1.3000000e-01   4.2000000e+00  -3.3900000e+00
   5.4100000e+00  -3.1000000e-01   4.8900000e+00  -1.2000000e-01   4.2100000e+00  -3.3800000e+00
   5.4100000e+00  -3.0000000e-01   4.8800000e+00  -1.0000000e-01   4.2200000e+00  -3.3600000e+00
   5.4100000e+00  -2.9000000e-01   4.8800000e+00  -9.0000000e-02   4.2300000e+00  -3.3500000e+00
   5.4100000e+00  -2.8000000e-01   4.8800000e+00  -8.0000000e-02   4.2400000e+00  -3.3400000e+00
   5.4100000e+00  -2.7000000e-01   4.8800000e+00  -7.0000000e-02   4.2500000e+00  -3.3200000e+00
   5.4100000e+00  -2.6000000e-01   4.8800000e+00  -6.0000000e-02   4.2600000e+00  -3.3100000e+00
   5.4100000e+00  -2.5000000e-01   4.8700000e+00  -4.0000000e-02   4.2700000e+00  -3.2900000e+00
   5.4100000e+00  -2.4000000e-01   4.8700000e+00  -3.0000000e-02   4.2800000e+00  -3.2800000e+00
   5.4100000e+00  -2.3000000e-01   4.8700000e+00  -2.0000000e-02   4.2900000e+00  -3.2600000e+00
   5.4200000e+00  -2.1000000e-01   4.8700000e+00  -1.0000000e-02   4.3000000e+00  -3.2500000e+00
   5.4200000e+00  -2.0000000e-01   4.8700000e+00   0.0000000e+00   4.3100000e+00  -3.2300000e+00
   5.4200000e+00  -1.9000000e-01   4.8600000e+00   3.0000000e-02   4.3200000e+00  -3.2200000e+00
   5.4200000e+00  -1.8000000e-01   4.8600000e+00   4.0000000e-02   4.3300000e+00  -3.2000000e+00
   5.4200000e+00  -1.7000000e-01   4.8600000e+00   5.0000000e-02   4.3400000e+00  -3.1900000e+00
   5.4200000e+00  -1.6000000e-01   4.8500000e+00   7.0000000e-02   4.3500000e+00  -3.1700000e+00
   5.4200000e+00  -1.5000000e-01   4.8500000e+00   8.0000000e-02   4.3600000e+00  -3.1600000e+00
   5.4200000e+00  -1.4000000e-01   4.8500000e+00   9.0000000e-02   4.3700000e+00  -3.1400000e+00
   5.4200000e+00  -1.3000000e-01   4.8500000e+00   1.0000000e-01   4.3800000e+00  -3.1300000e+00
   5.4200000e+00  -1.2000000e-01   4.8400000e+00   1.2000000e-01   4.3900000e+00  -3.1100000e+00
   5.4200000e+00  -1.1000000e-01   4.8400000e+00   1.3000000e-01   4.4000000e+00  -3.0900000e+00
   5.4200000e+00  -1.0000000e-01   4.8400000e+00   1.4000000e-01   4.4100000e+00  -3.0800000e+00
   5.4200000e+00  -9.0000000e-02   4.8400000e+00   1.5000000e-01   4.4200000e+00  -3.0600000e+00
   5.4200000e+00  -8.0000000e-02   4.8300000e+00   1.7000000e-01   4.4300000e+00  -3.0500000e+00
   5.4200000e+00  -7.0000000e-02   4.8300000e+00   1.8000000e-01   4.4400000e+00  -3.0300000e+00
   5.4200000e+00  -6.0000000e-02   4.8300000e+00   1.9000000e-01   4.4500000e+00  -3.0100000e+00
   5.4200000e+00  -5.0000000e-02   4.8300000e+00   2.0000000e-01   4.4600000e+00  -3.0000000e+00
   5.4200000e+00  -4.0000000e-02   4.8200000e+00   2.2000000e-01   4.4700000e+00  -2.9800000e+00
   5.4200000e+00  -3.0000000e-02   4.8200000e+00   2.3000000e-01   4.4800000e+00  -2.9600000e+00
   5.4200000e+00  -2.0000000e-02   4.8200000e+00   2.4000000e-01   4.4900000e+00  -2.9500000e+00
   5.4200000e+00  -1.0000000e-02   4.8100000e+00   2.6000000e-01   4.5000000e+00  -2.9300000e+00
   5.4200000e+00   0.0000000e+00   4.8100000e+00   2.7000000e-01   4.5100000e+00  -2.9100000e+00
   5.4200000e+00   1.0000000e-02   4.8100000e+00   2.8000000e-01   4.5200000e+00  -2.9000000e+00
   5.4200000e+00   2.0000000e-02   4.8000000e+00   3.1000000e-01   4.5300000e+00  -2.8800000e+00
   5.4200000e+00   3.0000000e-02   4.8000000e+00   3.2000000e-01   4.5400000e+00  -2.8600000e+00
   5.4200000e+00   4.0000000e-02   4.8000000e+00   3.3000000e-01   4.5500000e+00  -2.8400000e+00
   5.4200000e+00   5.0000000e-02   4.7900000e+00   3.5000000e-01   4.5600000e+00  -2.8300000e+00
   5.4200000e+00   6.0000000e-02   4.7900000e+00   3.6000000e-01   4.5700000e+00  -2.8100000e+00
   5.4200000e+00   7.0000000e-02   4.7900000e+00   3.7000000e-01   4.5800000e+00  -2.7900000e+00
   5.4200000e+00   8.0000000e-02   4.7800000e+00   3.9000000e-01   4.5900000e+00  -2.7700000e+00
   5.4200000e+00   9.0000000e-02   4.7800000e+00   4.0000000e-01   4.6000000e+00  -2.7500000e+00
   5.4200000e+00   1.0000000e-01   4.7700000e+00   4.2000000e-01   4.6100000e+00  -2.7300000e+00
   5.4200000e+00   1.1000000e-01   4.7700000e+00   4.3000000e-01   4.6200000e+00  -2.7200000e+00
   5.4200000e+00   1.2000000e-01   4.7700000e+00   4.4000000e-01   4.6300000e+00  -2.7000000e+00
   5.4200000e+00   1.3000000e-01   4.7600000e+00   4.6000000e-01   4.6400000e+00  -2.6800000e+00
   5.4200000e+00   1.4000000e-01   4.7600000e+00   4.7000000e-01   4.6500000e+00  -2.6600000e+00
   5.4200000e+00   1.5000000e-01   4.7600000e+00   4.8000000e-01   4.6600000e+00  -2.6400000e+00
   5.4200000e+00   1.6000000e-01   4.7500000e+00   5.0000000e-01   4.6700000e+00  -2.6200000e+00
   5.4200000e+00   1.7000000e-01   4.7500000e+00   5.1000000e-01   4.6800000e+00  -2.6000000e+00
   5.4200000e+00   1.8000000e-01   4.7500000e+00   5.2000000e-01   4.6900000e+00  -2.5800000e+00
   5.4200000e+00   1.9000000e-01   4.7400000e+00   5.4000000e-01   4.7000000e+00  -2.5600000e+00
   5.4200000e+00   2.0000000e-01   4.7400000e+00   5.5000000e-01   4.7100000e+00  -2.5400000e+00
   5.4200000e+00   2.1000000e-01   4.7300000e+00   5.7000000e-01   4.7200000e+00  -2.5200000e+00
   5.4100000e+00   2.3000000e-01   4.7300000e+00   5.8000000e-01   4.7300000e+00  -2.5000000e+00
   5.4100000e+00   2.4000000e-01   4.7300000e+00   5.9000000e-01   4.7400000e+00  -2.4800000e+00
   5.4100000e+00   2.5000000e-01   4.7200000e+00   6.1000000e-01   4.7500000e+00  -2.4600000e+00
   5.4100000e+00   2.6000000e-01   4.7200000e+00   6.2000000e-01   4.7600000e+00  -2.4400000e+00
   5.4100000e+00   2.7000000e-01   4.7100000e+00   6.4000000e-01   4.7700000e+00  -2.4200000e+00
   5.4100000e+00   2.8000000e-01   4.7100000e+00   6.5000000e-01   4.7800000e+00  -2.3900000e+00
   5.4100000e+00   2.9000000e-01   4.7000000e+00   6.7000000e-01   4.7900000e+00  -2.3700000e+00
   5.4100000e+00   3.0000000e-01   4.7000000e+00   6.8000000e-01   4.8000000e+00  -2.3500000e+00
   5.4100000e+00   3.1000000e-01   4.6900000e+00   7.0000000e-01   4.8100000e+00  -2.3300000e+00
   5.4100000e+00   3.2000000e-01   4.6900000e+00   7.1000000e-01   4.8100000e+00  -2.3200000e+00
   5.4100000e+00   3.3000000e-01   4.6900000e+00   7.2000000e-01   4.8200000e+00  -2.3000000e+00
   5.4100000e+00   3.4000000e-01   4.6800000e+00   7.4000000e-01   4.8300000e+00  -2.2800000e+00
   5.4100000e+00   3.5000000e-01   4.6800000e+00   7.5000000e-01   4.8400000e+00  -2.2600000e+00
   5.4100000e+00   3.6000000e-01   4.6700000e+00   7.7000000e-01   4.8500000e+00  -2.2400000e+00
   5.4100000e+00   3.7000000e-01   4.6700000e+00   7.8000000e-01   4.8500000e+00  -2.2300000e+00
   5.4100000e+00   3.8000000e-01   4.6600000e+00   8.0000000e-01   4.8600000e+00  -2.2100000e+00
   5.4000000e+00   4.0000000e-01   4.6600000e+00   8.1000000e-01   4.8700000e+00  -2.1900000e+00
   5.4000000e+00   4.1000000e-01   4.6500000e+00   8.3000000e-01   4.8700000e+00  -2.1800000e+00
   5.4000000e+00   4.2000000e-01   4.6500000e+00   8.4000000e-01   4.8800000e+00  -2.1600000e+00
   5.4000000e+00   4.3000000e-01   4.6400000e+00   8.6000000e-01   4.8900000e+00  -2.1400000e+00
   5.4000000e+00   4.4000000e-01   4.6400000e+00   8.7000000e-01   4.9000000e+00  -2.1100000e+00
   5.4000000e+00   4.5000000e-01   4.6300000e+00   8.9000000e-01   4.9100000e+00  -2.0900000e+00
   5.4000000e+00   4.6000000e-01   4.6200000e+00   9.1000000e-01   4.9100000e+00  -2.0800000e+00
   5.4000000e+00   4.7000000e-01   4.6200000e+00   9.2000000e-01   4.9200000e+00  -2.0600000e+00
   5.4000000e+00   4.8000000e-01   4.6100000e+00   9.5000000e-01   4.9200000e+00  -2.0500000e+00
   5.4000000e+00   4.9000000e-01   4.6000000e+00   9.7000000e-01   4.9300000e+00  -2.0300000e+00
   5.3900000e+00   5.1000000e-01   4.6000000e+00   9.8000000e-01   4.9400000e+00  -2.0100000e+00
   5.3900000e+00   5.2000000e-01   4.5900000e+00   1.0000000e+00   4.9400000e+00  -2.0000000e+00
   5.3900000e+00   5.3000000e-01   4.5900000e+00   1.0100000e+00   4.9500000e+00  -1.9800000e+00
   5.3900000e+00   5.4000000e-01   4.5800000e+00   1.0300000e+00   4.9500000e+00  -1.9700000e+00
   5.3900000e+00   5.5000000e-01   4.5700000e+00   1.0500000e+00   4.9600000e+00  -1.9500000e+00
   5.3900000e+00   5.6000000e-01   4.5700000e+00   1.0600000e+00   4.9600000e+00  -1.9400000e+00
   5.3900000e+00   5.7000000e-01   4.5600000e+00   1.0800000e+00   4.9700000e+00  -1.9200000e+00
   5.3900000e+00   5.8000000e-01   4.5600000e+00   1.0900000e+00   4.9700000e+00  -1.9100000e+00
   5.3800000e+00   6.0000000e-01   4.5500000e+00   1.1100000e+00   4.9800000e+00  -1.8900000e+00
   5.3800000e+00   6.1000000e-01   4.5400000e+00   1.1300000e+00   4.9800000e+00  -1.8800000e+00
   5.3800000e+00   6.2000000e-01   4.5400000e+00   1.1400000e+00   4.9900000e+00  -1.8600000e+00
   5.3800000e+00   6.3000000e-01   4.5300000e+00   1.1600000e+00   4.9900000e+00  -1.8500000e+00
   5.3800000e+00   6.4000000e-01   4.5200000e+00   1.1900000e+00   5.0000000e+00  -1.8300000e+00
   5.3800000e+00   6.5000000e-01   4.5100000e+00   1.2100000e+00   5.0000000e+00  -1.8200000e+00
   5.3800000e+00   6.6000000e-01   4.5000000e+00   1.2300000e+00   5.0100000e+00  -1.8000000e+00
   5.3700000e+00   6.8000000e-01   4.5000000e+00   1.2400000e+00   5.0100000e+00  -1.7900000e+00
   5.3700000e+00   6.9000000e-01   4.4900000e+00   1.2600000e+00   5.0200000e+00  -1.7700000e+00
   5.3700000e+00   7.0000000e-01   4.4800000e+00   1.2800000e+00   5.0300000e+00  -1.7400000e+00
   5.3700000e+00   7.1000000e-01   4.4700000e+00   1.3100000e+00   5.0300000e+00  -1.7300000e+00
   5.3700000e+00   7.2000000e-01   4.4600000e+00   1.3300000e+00   5.0400000e+00  -1.7100000e+00
   5.3700000e+00   7.3000000e-01   4.4500000e+00   1.3500000e+00   5.0400000e+00  -1.7000000e+00
   5.3600000e+00   7.5000000e-01   4.4400000e+00   1.3700000e+00   5.0400000e+00  -1.6900000e+00
   5.3600000e+00   7.6000000e-01   4.4400000e+00   1.3800000e+00   5.0500000e+00  -1.6700000e+00
   5.3600000e+00   7.7000000e-01   4.4300000e+00   1.4000000e+00   5.0500000e+00  -1.6600000e+00
   5.3600000e+00   7.8000000e-01   4.4200000e+00   1.4200000e+00   5.0600000e+00  -1.6400000e+00
   5.3600000e+00   7.9000000e-01   4.4100000e+00   1.4400000e+00   5.0600000e+00  -1.6300000e+00
   5.3500000e+00   8.1000000e-01   4.4000000e+00   1.4600000e+00   5.0600000e+00  -1.6200000e+00
   5.3500000e+00   8.2000000e-01   4.4000000e+00   1.4700000e+00   5.0700000e+00  -1.6000000e+00
   5.3500000e+00   8.3000000e-01   4.3900000e+00   1.4900000e+00   5.0700000e+00  -1.5900000e+00
   5.3500000e+00   8.4000000e-01   4.3800000e+00   1.5100000e+00   5.0700000e+00  -1.5800000e+00
   5.3500000e+00   8.5000000e-01   4.3700000e+00   1.5300000e+00   5.0800000e+00  -1.5600000e+00
   5.3400000e+00   8.7000000e-01   4.3600000e+00   1.5500000e+00   5.0800000e+00  -1.5500000e+00
   5.3400000e+00   8.8000000e-01   4.3500000e+00   1.5700000e+00   5.0900000e+00  -1.5300000e+00
   5.3400000e+00   8.9000000e-01   4.3500000e+00   1.5800000e+00   5.0900000e+00  -1.5200000e+00
   5.3400000e+00   9.0000000e-01   4.3400000e+00   1.6000000e+00   5.0900000e+00  -1.5100000e+00
   5.3400000e+00   9.1000000e-01   4.3300000e+00   1.6200000e+00   5.1000000e+00  -1.4900000e+00
   5.3300000e+00   9.3000000e-01   4.3200000e+00   1.6400000e+00   5.1000000e+00  -1.4800000e+00
   5.3300000e+00   9.4000000e-01   4.3100000e+00   1.6600000e+00   5.1100000e+00  -1.4500000e+00
   5.3300000e+00   9.5000000e-01   4.3000000e+00   1.6800000e+00   5.1100000e+00  -1.4400000e+00
   5.3300000e+00   9.6000000e-01   4.2900000e+00   1.7000000e+00   5.1100000e+00  -1.4300000e+00
   5.3200000e+00   9.8000000e-01   4.2800000e+00   1.7200000e+00   5.1100000e+00  -1.4200000e+00
   5.3200000e+00   9.9000000e-01   4.2700000e+00   1.7400000e+00   5.1200000e+00  -1.4000000e+00
   5.3200000e+00   1.0000000e+00   4.2600000e+00   1.7600000e+00   5.1200000e+00  -1.3900000e+00
   5.3200000e+00   1.0100000e+00   4.2500000e+00   1.7800000e+00   5.1200000e+00  -1.3800000e+00
   5.3100000e+00   1.0300000e+00   4.2400000e+00   1.8000000e+00   5.1300000e+00  -1.3600000e+00
   5.3100000e+00   1.0400000e+00   4.2300000e+00   1.8200000e+00   5.1300000e+00  -1.3500000e+00
   5.3100000e+00   1.0500000e+00   4.2200000e+00   1.8400000e+00   5.1300000e+00  -1.3400000e+00
   5.3000000e+00   1.0700000e+00   4.2100000e+00   1.8600000e+00   5.1300000e+00  -1.3300000e+00
   5.3000000e+00   1.0800000e+00   4.2000000e+00   1.8800000e+00   5.1400000e+00  -1.3100000e+00
   5.3000000e+00   1.0900000e+00   4.1900000e+00   1.8900000e+00   5.1400000e+00  -1.3000000e+00
   5.3000000e+00   1.1000000e+00   4.1800000e+00   1.9100000e+00   5.1400000e+00  -1.2900000e+00
   5.2900000e+00   1.1200000e+00   4.1700000e+00   1.9300000e+00   5.1400000e+00  -1.2800000e+00
   5.2900000e+00   1.1300000e+00   4.1600000e+00   1.9500000e+00   5.1500000e+00  -1.2600000e+00
   5.2900000e+00   1.1400000e+00   4.1500000e+00   1.9700000e+00   5.1500000e+00  -1.2500000e+00
   5.2800000e+00   1.1600000e+00   4.1400000e+00   1.9900000e+00   5.1500000e+00  -1.2400000e+00
   5.2800000e+00   1.1700000e+00   4.1300000e+00   2.0000000e+00   5.1500000e+00  -1.2300000e+00
   5.2800000e+00   1.1800000e+00   4.1200000e+00   2.0200000e+00   5.1600000e+00  -1.2100000e+00
   5.2700000e+00   1.2000000e+00   4.1100000e+00   2.0400000e+00   5.1600000e+00  -1.2000000e+00
   5.2700000e+00   1.2100000e+00   4.1000000e+00   2.0600000e+00   5.1600000e+00  -1.1900000e+00
   5.2700000e+00   1.2200000e+00   4.0900000e+00   2.0800000e+00   5.1600000e+00  -1.1800000e+00
   5.2600000e+00   1.2400000e+00   4.0800000e+00   2.0900000e+00   5.1700000e+00  -1.1600000e+00
   5.2600000e+00   1.2500000e+00   4.0700000e+00   2.1100000e+00   5.1700000e+00  -1.1500000e+00
   5.2600000e+00   1.2600000e+00   4.0600000e+00   2.1300000e+00   5.1700000e+00  -1.1400000e+00
   5.2500000e+00   1.2800000e+00   4.0500000e+00   2.1500000e+00   5.1700000e+00  -1.1300000e+00
   5.2500000e+00   1.2900000e+00   4.0400000e+00   2.1600000e+00   5.1700000e+00  -1.1200000e+00
   5.2500000e+00   1.3000000e+00   4.0300000e+00   2.1800000e+00   5.1800000e+00  -1.1000000e+00
   5.2400000e+00   1.3200000e+00   4.0200000e+00   2.2000000e+00   5.1800000e+00  -1.0900000e+00
   5.2400000e+00   1.3300000e+00   4.0100000e+00   2.2100000e+00   5.1800000e+00  -1.0800000e+00
   5.2400000e+00   1.3400000e+00   4.0000000e+00   2.2300000e+00   5.1800000e+00  -1.0700000e+00
   5.2300000e+00   1.3600000e+00   3.9900000e+00   2.2500000e+00   5.1800000e+00  -1.0600000e+00
   5.2300000e+00   1.3700000e+00   3.9800000e+00   2.2600000e+00   5.1800000e+00  -1.0500000e+00
   5.2200000e+00   1.3900000e+00   3.9700000e+00   2.2800000e+00   5.1900000e+00  -1.0300000e+00
   5.2200000e+00   1.4000000e+00   3.9600000e+00   2.3000000e+00   5.1900000e+00  -1.0200000e+00
   5.2100000e+00   1.4200000e+00   3.9500000e+00   2.3100000e+00   5.1900000e+00  -1.0100000e+00
   5.2100000e+00   1.4300000e+00   3.9400000e+00   2.3300000e+00   5.1900000e+00  -1.0000000e+00
   5.2100000e+00   1.4400000e+00   3.9300000e+00   2.3400000e+00   5.1900000e+00  -9.9000000e-01
   5.2000000e+00   1.4600000e+00   3.9200000e+00   2.3600000e+00   5.2000000e+00  -9.6000000e-01
   5.2000000e+00   1.4700000e+00   3.9100000e+00   2.3800000e+00   5.2000000e+00  -9.5000000e-01
   5.1900000e+00   1.4900000e+00   3.9000000e+00   2.3900000e+00   5.2000000e+00  -9.4000000e-01
   5.1900000e+00   1.5000000e+00   3.8900000e+00   2.4100000e+00   5.2000000e+00  -9.3000000e-01
   5.1800000e+00   1.5200000e+00   3.8800000e+00   2.4200000e+00   5.2000000e+00  -9.2000000e-01
   5.1800000e+00   1.5300000e+00   3.8700000e+00   2.4400000e+00   5.2000000e+00  -9.1000000e-01
   5.1700000e+00   1.5500000e+00   3.8600000e+00   2.4500000e+00   5.2000000e+00  -9.0000000e-01
   5.1700000e+00   1.5600000e+00   3.8500000e+00   2.4700000e+00   5.2100000e+00  -8.8000000e-01
   5.1700000e+00   1.5700000e+00   3.8400000e+00   2.4900000e+00   5.2100000e+00  -8.7000000e-01
   5.1600000e+00   1.5900000e+00   3.8300000e+00   2.5000000e+00   5.2100000e+00  -8.6000000e-01
   5.1600000e+00   1.6000000e+00   3.8200000e+00   2.5200000e+00   5.2100000e+00  -8.5000000e-01
   5.1500000e+00   1.6200000e+00   3.8100000e+00   2.5300000e+00   5.2100000e+00  -8.4000000e-01
   5.1500000e+00   1.6300000e+00   3.8000000e+00   2.5500000e+00   5.2100000e+00  -8.3000000e-01
   5.1400000e+00   1.6500000e+00   3.7900000e+00   2.5600000e+00   5.2100000e+00  -8.2000000e-01
   5.1300000e+00   1.6700000e+00   3.7800000e+00   2.5700000e+00   5.2100000e+00  -8.1000000e-01
   5.1300000e+00   1.6800000e+00   3.7700000e+00   2.5900000e+00   5.2200000e+00  -7.9000000e-01
   5.1200000e+00   1.7000000e+00   3.7600000e+00   2.6000000e+00   5.2200000e+00  -7.8000000e-01
   5.1200000e+00   1.7100000e+00   3.7500000e+00   2.6200000e+00   5.2200000e+00  -7.7000000e-01
   5.1100000e+00   1.7300000e+00   3.7400000e+00   2.6300000e+00   5.2200000e+00  -7.6000000e-01
   5.1100000e+00   1.7400000e+00   3.7300000e+00   2.6500000e+00   5.2200000e+00  -7.5000000e-01
   5.1000000e+00   1.7600000e+00   3.7200000e+00   2.6600000e+00   5.2200000e+00  -7.4000000e-01
   5.0900000e+00   1.7800000e+00   3.7100000e+00   2.6700000e+00   5.2200000e+00  -7.3000000e-01
   5.0900000e+00   1.7900000e+00   3.7000000e+00   2.6900000e+00   5.2200000e+00  -7.2000000e-01
   5.0800000e+00   1.8100000e+00   3.6900000e+00   2.7000000e+00   5.2200000e+00  -7.1000000e-01
   5.0800000e+00   1.8200000e+00   3.6800000e+00   2.7200000e+00   5.2200000e+00  -7.0000000e-01
   5.0700000e+00   1.8400000e+00   3.6700000e+00   2.7300000e+00   5.2300000e+00  -6.8000000e-01
   5.0600000e+00   1.8600000e+00   3.6600000e+00   2.7400000e+00   5.2300000e+00  -6.7000000e-01
   5.0600000e+00   1.8700000e+00   3.6500000e+00   2.7600000e+00   5.2300000e+00  -6.6000000e-01
   5.0500000e+00   1.8900000e+00   3.6400000e+00   2.7700000e+00   5.2300000e+00  -6.5000000e-01
   5.0400000e+00   1.9100000e+00   3.6300000e+00   2.7800000e+00   5.2300000e+00  -6.4000000e-01
   5.0400000e+00   1.9200000e+00   3.6200000e+00   2.8000000e+00   5.2300000e+00  -6.3000000e-01
   5.0300000e+00   1.9400000e+00   3.6100000e+00   2.8100000e+00   5.2300000e+00  -6.2000000e-01
   5.0200000e+00   1.9600000e+00   3.6000000e+00   2.8200000e+00   5.2300000e+00  -6.1000000e-01
   5.0200000e+00   1.9700000e+00   3.5900000e+00   2.8400000e+00   5.2300000e+00  -6.0000000e-01
   5.0100000e+00   1.9900000e+00   3.5800000e+00   2.8500000e+00   5.2300000e+00  -5.9000000e-01
   5.0000000e+00   2.0100000e+00   3.5700000e+00   2.8600000e+00   5.2300000e+00  -5.8000000e-01
   5.0000000e+00   2.0200000e+00   3.5600000e+00   2.8800000e+00   5.2300000e+00  -5.7000000e-01
   4.9900000e+00   2.0400000e+00   3.5500000e+00   2.8900000e+00   5.2300000e+00  -5.6000000e-01
   4.9800000e+00   2.0600000e+00   3.5400000e+00   2.9000000e+00   5.2300000e+00  -5.5000000e-01
   4.9700000e+00   2.0800000e+00   3.5300000e+00   2.9100000e+00   5.2300000e+00  -5.4000000e-01
   4.9600000e+00   2.1000000e+00   3.5200000e+00   2.9300000e+00   5.2300000e+00  -5.3000000e-01
   4.9600000e+00   2.1100000e+00   3.5100000e+00   2.9400000e+00   5.2300000e+00  -5.2000000e-01
   4.9500000e+00   2.1300000e+00   3.5000000e+00   2.9500000e+00   5.2400000e+00  -5.0000000e-01
   4.9400000e+00   2.1500000e+00   3.4900000e+00   2.9600000e+00   5.2400000e+00  -4.9000000e-01
   4.9300000e+00   2.1700000e+00   3.4800000e+00   2.9800000e+00   5.2400000e+00  -4.8000000e-01
   4.9200000e+00   2.1900000e+00   3.4700000e+00   2.9900000e+00   5.2400000e+00  -4.7000000e-01
   4.9100000e+00   2.2100000e+00   3.4600000e+00   3.0000000e+00   5.2400000e+00  -4.6000000e-01
   4.9100000e+00   2.2200000e+00   3.4500000e+00   3.0100000e+00   5.2400000e+00  -4.5000000e-01
   4.9000000e+00   2.2400000e+00   3.4400000e+00   3.0300000e+00   5.2400000e+00  -4.4000000e-01
   4.8900000e+00   2.2600000e+00   3.4300000e+00   3.0400000e+00   5.2400000e+00  -4.3000000e-01
   4.8800000e+00   2.2800000e+00   3.4200000e+00   3.0500000e+00   5.2400000e+00  -4.2000000e-01
   4.8700000e+00   2.3000000e+00   3.4100000e+00   3.0600000e+00   5.2400000e+00  -4.1000000e-01
   4.8600000e+00   2.3200000e+00   3.4000000e+00   3.0700000e+00   5.2400000e+00  -4.0000000e-01
   4.8500000e+00   2.3400000e+00   3.3900000e+00   3.0800000e+00   5.2400000e+00  -3.9000000e-01
   4.8400000e+00   2.3600000e+00   3.3800000e+00   3.1000000e+00   5.2400000e+00  -3.8000000e-01
   4.8300000e+00   2.3800000e+00   3.3700000e+00   3.1100000e+00   5.2400000e+00  -3.7000000e-01
   4.8200000e+00   2.4000000e+00   3.3600000e+00   3.1200000e+00   5.2400000e+00  -3.6000000e-01
   4.8100000e+00   2.4200000e+00   3.3500000e+00   3.1300000e+00   5.2400000e+00  -3.5000000e-01
   4.8000000e+00   2.4400000e+00   3.3400000e+00   3.1400000e+00   5.2400000e+00  -3.4000000e-01
   4.7900000e+00   2.4600000e+00   3.3300000e+00   3.1500000e+00   5.2400000e+00  -3.3000000e-01
   4.7800000e+00   2.4800000e+00   3.3200000e+00   3.1600000e+00   5.2400000e+00  -3.2000000e-01
   4.7700000e+00   2.5000000e+00   3.3100000e+00   3.1700000e+00   5.2400000e+00  -3.1000000e-01
   4.7600000e+00   2.5100000e+00   3.3000000e+00   3.1900000e+00   5.2400000e+00  -3.0000000e-01
   4.7500000e+00   2.5300000e+00   3.2900000e+00   3.2000000e+00   5.2400000e+00  -2.9000000e-01
   4.7400000e+00   2.5500000e+00   3.2800000e+00   3.2100000e+00   5.2400000e+00  -2.8000000e-01
   4.7300000e+00   2.5700000e+00   3.2700000e+00   3.2200000e+00   5.2400000e+00  -2.7000000e-01
   4.7200000e+00   2.5900000e+00   3.2600000e+00   3.2300000e+00   5.2400000e+00  -2.6000000e-01
   4.7100000e+00   2.6100000e+00   3.2500000e+00   3.2400000e+00   5.2400000e+00  -2.5000000e-01
   4.7000000e+00   2.6200000e+00   3.2400000e+00   3.2500000e+00   5.2400000e+00  -2.4000000e-01
   4.6900000e+00   2.6400000e+00   3.2300000e+00   3.2600000e+00   5.2400000e+00  -2.3000000e-01
   4.6800000e+00   2.6600000e+00   3.2200000e+00   3.2700000e+00   5.2400000e+00  -2.2000000e-01
   4.6700000e+00   2.6800000e+00   3.2100000e+00   3.2800000e+00   5.2400000e+00  -2.1000000e-01
   4.6600000e+00   2.6900000e+00   3.2000000e+00   3.2900000e+00   5.2400000e+00  -2.0000000e-01
   4.6500000e+00   2.7100000e+00   3.1900000e+00   3.3000000e+00   5.2400000e+00  -1.9000000e-01
   4.6400000e+00   2.7300000e+00   3.1800000e+00   3.3100000e+00   5.2400000e+00  -1.8000000e-01
   4.6300000e+00   2.7500000e+00   3.1700000e+00   3.3200000e+00   5.2400000e+00  -1.7000000e-01
   4.6200000e+00   2.7600000e+00   3.1600000e+00   3.3300000e+00   5.2400000e+00  -1.6000000e-01
   4.6100000e+00   2.7800000e+00   3.1500000e+00   3.3400000e+00   5.2400000e+00  -1.5000000e-01
   4.6000000e+00   2.8000000e+00   3.1400000e+00   3.3500000e+00   5.2400000e+00  -1.4000000e-01
   4.5900000e+00   2.8100000e+00   3.1300000e+00   3.3600000e+00   5.2400000e+00  -1.3000000e-01
   4.5800000e+00   2.8300000e+00   3.1200000e+00   3.3700000e+00   5.2300000e+00  -1.1000000e-01
   4.5700000e+00   2.8500000e+00   3.1100000e+00   3.3800000e+00   5.2300000e+00  -1.0000000e-01
   4.5600000e+00   2.8600000e+00   3.1000000e+00   3.3900000e+00   5.2300000e+00  -9.0000000e-02
   4.5500000e+00   2.8800000e+00   3.0900000e+00   3.4000000e+00   5.2300000e+00  -8.0000000e-02
   4.5400000e+00   2.9000000e+00   3.0800000e+00   3.4100000e+00   5.2300000e+00  -7.0000000e-02
   4.5300000e+00   2.9100000e+00   3.0700000e+00   3.4200000e+00   5.2300000e+00  -6.0000000e-02
   4.5200000e+00   2.9300000e+00   3.0600000e+00   3.4300000e+00   5.2300000e+00  -5.0000000e-02
   4.5100000e+00   2.9400000e+00   3.0500000e+00   3.4400000e+00   5.2300000e+00  -4.0000000e-02
   4.5000000e+00   2.9600000e+00   3.0400000e+00   3.4500000e+00   5.2300000e+00  -3.0000000e-02
   4.4900000e+00   2.9800000e+00   3.0300000e+00   3.4600000e+00   5.2300000e+00  -2.0000000e-02
   4.4800000e+00   2.9900000e+00   3.0200000e+00   3.4700000e+00   5.2300000e+00  -1.0000000e-02
   4.4700000e+00   3.0100000e+00   3.0000000e+00   3.4800000e+00   5.2300000e+00   0.0000000e+00
   4.4600000e+00   3.0200000e+00   2.9900000e+00   3.4900000e+00   5.2300000e+00   1.0000000e-02
   4.4500000e+00   3.0400000e+00   2.9800000e+00   3.5000000e+00   5.2300000e+00   2.0000000e-02
   4.4400000e+00   3.0500000e+00   2.9700000e+00   3.5100000e+00   5.2300000e+00   3.0000000e-02
   4.4300000e+00   3.0700000e+00   2.9600000e+00   3.5200000e+00   5.2300000e+00   4.0000000e-02
   4.4200000e+00   3.0800000e+00   2.9500000e+00   3.5300000e+00   5.2300000e+00   5.0000000e-02
   4.4100000e+00   3.1000000e+00   2.9400000e+00   3.5400000e+00   5.2200000e+00   7.0000000e-02
   4.4000000e+00   3.1200000e+00   2.9300000e+00   3.5500000e+00   5.2200000e+00   8.0000000e-02
   4.3900000e+00   3.1300000e+00   2.9100000e+00   3.5600000e+00   5.2200000e+00   9.0000000e-02
   4.3800000e+00   3.1400000e+00   2.9000000e+00   3.5700000e+00   5.2200000e+00   1.0000000e-01
   4.3700000e+00   3.1600000e+00   2.8900000e+00   3.5800000e+00   5.2200000e+00   1.1000000e-01
   4.3600000e+00   3.1700000e+00   2.8800000e+00   3.5900000e+00   5.2200000e+00   1.2000000e-01
   4.3500000e+00   3.1900000e+00   2.8700000e+00   3.6000000e+00   5.2200000e+00   1.3000000e-01
   4.3400000e+00   3.2000000e+00   2.8600000e+00   3.6100000e+00   5.2200000e+00   1.4000000e-01
   4.3300000e+00   3.2200000e+00   2.8400000e+00   3.6200000e+00   5.2200000e+00   1.5000000e-01
   4.3200000e+00   3.2300000e+00   2.8300000e+00   3.6300000e+00   5.2200000e+00   1.6000000e-01
   4.3100000e+00   3.2500000e+00   2.8200000e+00   3.6400000e+00   5.2100000e+00   1.8000000e-01
   4.3000000e+00   3.2600000e+00   2.8100000e+00   3.6500000e+00   5.2100000e+00   1.9000000e-01
   4.2900000e+00   3.2800000e+00   2.7900000e+00   3.6600000e+00   5.2100000e+00   2.0000000e-01
   4.2800000e+00   3.2900000e+00   2.7800000e+00   3.6700000e+00   5.2100000e+00   2.1000000e-01
   4.2700000e+00   3.3000000e+00   2.7700000e+00   3.6800000e+00   5.2100000e+00   2.2000000e-01
   4.2600000e+00   3.3200000e+00   2.7600000e+00   3.6900000e+00   5.2100000e+00   2.3000000e-01
   4.2500000e+00   3.3300000e+00   2.7400000e+00   3.7000000e+00   5.2100000e+00   2.4000000e-01
   4.2400000e+00   3.3500000e+00   2.7300000e+00   3.7100000e+00   5.2100000e+00   2.5000000e-01
   4.2300000e+00   3.3600000e+00   2.7200000e+00   3.7200000e+00   5.2100000e+00   2.6000000e-01
   4.2200000e+00   3.3700000e+00   2.7000000e+00   3.7300000e+00   5.2000000e+00   2.8000000e-01
   4.2100000e+00   3.3900000e+00   2.6900000e+00   3.7400000e+00   5.2000000e+00   2.9000000e-01
   4.2000000e+00   3.4000000e+00   2.6800000e+00   3.7500000e+00   5.2000000e+00   3.0000000e-01
   4.1900000e+00   3.4100000e+00   2.6600000e+00   3.7600000e+00   5.2000000e+00   3.1000000e-01
   4.1800000e+00   3.4300000e+00   2.6500000e+00   3.7700000e+00   5.2000000e+00   3.2000000e-01
   4.1700000e+00   3.4400000e+00   2.6400000e+00   3.7800000e+00   5.2000000e+00   3.3000000e-01
   4.1600000e+00   3.4500000e+00   2.6200000e+00   3.7900000e+00   5.2000000e+00   3.4000000e-01
   4.1500000e+00   3.4700000e+00   2.6100000e+00   3.8000000e+00   5.1900000e+00   3.6000000e-01
   4.1400000e+00   3.4800000e+00   2.5900000e+00   3.8100000e+00   5.1900000e+00   3.7000000e-01
   4.1300000e+00   3.4900000e+00   2.5800000e+00   3.8200000e+00   5.1900000e+00   3.8000000e-01
   4.1200000e+00   3.5100000e+00   2.5600000e+00   3.8300000e+00   5.1900000e+00   3.9000000e-01
   4.1100000e+00   3.5200000e+00   2.5500000e+00   3.8400000e+00   5.1900000e+00   4.0000000e-01
   4.1000000e+00   3.5300000e+00   2.5400000e+00   3.8500000e+00   5.1900000e+00   4.1000000e-01
   4.0900000e+00   3.5500000e+00   2.5200000e+00   3.8600000e+00   5.1800000e+00   4.3000000e-01
   4.0800000e+00   3.5600000e+00   2.5100000e+00   3.8700000e+00   5.1800000e+00   4.4000000e-01
   4.0700000e+00   3.5700000e+00   2.4900000e+00   3.8800000e+00   5.1800000e+00   4.5000000e-01
   4.0600000e+00   3.5800000e+00   2.4800000e+00   3.8900000e+00   5.1800000e+00   4.6000000e-01
   4.0500000e+00   3.6000000e+00   2.4600000e+00   3.9000000e+00   5.1800000e+00   4.7000000e-01
   4.0400000e+00   3.6100000e+00   2.4500000e+00   3.9100000e+00   5.1800000e+00   4.8000000e-01
   4.0300000e+00   3.6200000e+00   2.4300000e+00   3.9200000e+00   5.1700000e+00   5.0000000e-01
   4.0200000e+00   3.6300000e+00   2.4100000e+00   3.9300000e+00   5.1700000e+00   5.1000000e-01
   4.0100000e+00   3.6500000e+00   2.4000000e+00   3.9400000e+00   5.1700000e+00   5.2000000e-01
   4.0000000e+00   3.6600000e+00   2.3800000e+00   3.9500000e+00   5.1700000e+00   5.3000000e-01
   3.9900000e+00   3.6700000e+00   2.3700000e+00   3.9600000e+00   5.1700000e+00   5.4000000e-01
   3.9800000e+00   3.6800000e+00   2.3500000e+00   3.9700000e+00   5.1600000e+00   5.6000000e-01
   3.9700000e+00   3.7000000e+00   2.3300000e+00   3.9800000e+00   5.1600000e+00   5.7000000e-01
   3.9600000e+00   3.7100000e+00   2.3200000e+00   3.9900000e+00   5.1600000e+00   5.8000000e-01
   3.9500000e+00   3.7200000e+00   2.3000000e+00   4.0000000e+00   5.1600000e+00   5.9000000e-01
   3.9400000e+00   3.7300000e+00   2.2900000e+00   4.0100000e+00   5.1500000e+00   6.1000000e-01
   3.9300000e+00   3.7400000e+00   2.2700000e+00   4.0200000e+00   5.1500000e+00   6.2000000e-01
   3.9200000e+00   3.7600000e+00   2.2500000e+00   4.0300000e+00   5.1500000e+00   6.3000000e-01
   3.9100000e+00   3.7700000e+00   2.2400000e+00   4.0400000e+00   5.1500000e+00   6.4000000e-01
   3.9000000e+00   3.7800000e+00   2.2200000e+00   4.0500000e+00   5.1500000e+00   6.5000000e-01
   3.8900000e+00   3.7900000e+00   2.2000000e+00   4.0600000e+00   5.1400000e+00   6.7000000e-01
   3.8800000e+00   3.8000000e+00   2.1800000e+00   4.0700000e+00   5.1400000e+00   6.8000000e-01
   3.8700000e+00   3.8100000e+00   2.1700000e+00   4.0800000e+00   5.1400000e+00   6.9000000e-01
   3.8600000e+00   3.8200000e+00   2.1500000e+00   4.0900000e+00   5.1400000e+00   7.0000000e-01
   3.8500000e+00   3.8400000e+00   2.1300000e+00   4.1000000e+00   5.1300000e+00   7.2000000e-01
   3.8400000e+00   3.8500000e+00   2.1100000e+00   4.1100000e+00   5.1300000e+00   7.3000000e-01
   3.8300000e+00   3.8600000e+00   2.1000000e+00   4.1200000e+00   5.1300000e+00   7.4000000e-01
   3.8200000e+00   3.8700000e+00   2.0800000e+00   4.1300000e+00   5.1200000e+00   7.6000000e-01
   3.8100000e+00   3.8800000e+00   2.0600000e+00   4.1400000e+00   5.1200000e+00   7.7000000e-01
   3.8000000e+00   3.8900000e+00   2.0400000e+00   4.1500000e+00   5.1200000e+00   7.8000000e-01
   3.7900000e+00   3.9000000e+00   2.0200000e+00   4.1600000e+00   5.1200000e+00   7.9000000e-01
   3.7800000e+00   3.9100000e+00   2.0100000e+00   4.1700000e+00   5.1100000e+00   8.1000000e-01
   3.7700000e+00   3.9200000e+00   1.9900000e+00   4.1800000e+00   5.1100000e+00   8.2000000e-01
   3.7600000e+00   3.9400000e+00   1.9700000e+00   4.1900000e+00   5.1100000e+00   8.3000000e-01
   3.7500000e+00   3.9500000e+00   1.9500000e+00   4.2000000e+00   5.1000000e+00   8.6000000e-01
   3.7400000e+00   3.9600000e+00   1.9300000e+00   4.2100000e+00   5.1000000e+00   8.7000000e-01
   3.7300000e+00   3.9700000e+00   1.9100000e+00   4.2200000e+00   5.1000000e+00   8.8000000e-01
   3.7200000e+00   3.9800000e+00   1.8900000e+00   4.2300000e+00   5.0900000e+00   9.0000000e-01
   3.7100000e+00   3.9900000e+00   1.8800000e+00   4.2400000e+00   5.0900000e+00   9.1000000e-01
   3.7000000e+00   4.0000000e+00   1.8600000e+00   4.2500000e+00   5.0900000e+00   9.2000000e-01
   3.6900000e+00   4.0100000e+00   1.8400000e+00   4.2600000e+00   5.0800000e+00   9.4000000e-01
   3.6800000e+00   4.0200000e+00   1.8200000e+00   4.2700000e+00   5.0800000e+00   9.5000000e-01
   3.6700000e+00   4.0300000e+00   1.8000000e+00   4.2800000e+00   5.0800000e+00   9.6000000e-01
   3.6600000e+00   4.0400000e+00   1.7800000e+00   4.2900000e+00   5.0700000e+00   9.8000000e-01
   3.6500000e+00   4.0500000e+00   1.7600000e+00   4.3000000e+00   5.0700000e+00   9.9000000e-01
   3.6400000e+00   4.0600000e+00   1.7400000e+00   4.3100000e+00   5.0700000e+00   1.0000000e+00
   3.6300000e+00   4.0700000e+00   1.7200000e+00   4.3200000e+00   5.0600000e+00   1.0300000e+00
   3.6200000e+00   4.0800000e+00   1.7000000e+00   4.3300000e+00   5.0500000e+00   1.0500000e+00
   3.6100000e+00   4.0900000e+00   1.6800000e+00   4.3400000e+00   5.0500000e+00   1.0600000e+00
   3.6000000e+00   4.1000000e+00   1.6600000e+00   4.3500000e+00   5.0500000e+00   1.0700000e+00
   3.5900000e+00   4.1100000e+00   1.6400000e+00   4.3600000e+00   5.0400000e+00   1.0900000e+00
   3.5800000e+00   4.1200000e+00   1.6200000e+00   4.3700000e+00   5.0400000e+00   1.1000000e+00
   3.5700000e+00   4.1300000e+00   1.6000000e+00   4.3800000e+00   5.0400000e+00   1.1100000e+00
   3.5600000e+00   4.1400000e+00   1.5800000e+00   4.3900000e+00   5.0300000e+00   1.1300000e+00
   3.5500000e+00   4.1500000e+00   1.5600000e+00   4.4000000e+00   5.0300000e+00   1.1400000e+00
   3.5400000e+00   4.1600000e+00   1.5400000e+00   4.4100000e+00   5.0200000e+00   1.1600000e+00
   3.5300000e+00   4.1700000e+00   1.5200000e+00   4.4200000e+00   5.0200000e+00   1.1700000e+00
   3.5200000e+00   4.1800000e+00   1.5000000e+00   4.4300000e+00   5.0100000e+00   1.1900000e+00
   3.5000000e+00   4.1900000e+00   1.4800000e+00   4.4400000e+00   5.0100000e+00   1.2000000e+00
   3.4900000e+00   4.2000000e+00   1.4600000e+00   4.4500000e+00   5.0100000e+00   1.2100000e+00
   3.4800000e+00   4.2100000e+00   1.4400000e+00   4.4600000e+00   5.0000000e+00   1.2300000e+00
   3.4700000e+00   4.2200000e+00   1.4200000e+00   4.4700000e+00   5.0000000e+00   1.2400000e+00
   3.4600000e+00   4.2300000e+00   1.4000000e+00   4.4800000e+00   4.9900000e+00   1.2600000e+00
   3.4500000e+00   4.2400000e+00   1.3800000e+00   4.4900000e+00   4.9900000e+00   1.2700000e+00
   3.4400000e+00   4.2500000e+00   1.3600000e+00   4.5000000e+00   4.9800000e+00   1.2900000e+00
   3.4300000e+00   4.2600000e+00   1.3400000e+00   4.5100000e+00   4.9800000e+00   1.3000000e+00
   3.4100000e+00   4.2700000e+00   1.3200000e+00   4.5200000e+00   4.9700000e+00   1.3200000e+00
   3.4000000e+00   4.2800000e+00   1.3000000e+00   4.5300000e+00   4.9700000e+00   1.3300000e+00
   3.3900000e+00   4.2900000e+00   1.2800000e+00   4.5400000e+00   4.9600000e+00   1.3500000e+00
   3.3800000e+00   4.3000000e+00   1.2600000e+00   4.5500000e+00   4.9600000e+00   1.3600000e+00
   3.3700000e+00   4.3100000e+00   1.2400000e+00   4.5600000e+00   4.9500000e+00   1.3800000e+00
   3.3600000e+00   4.3200000e+00   1.2200000e+00   4.5700000e+00   4.9500000e+00   1.3900000e+00
   3.3400000e+00   4.3300000e+00   1.2100000e+00   4.5700000e+00   4.9400000e+00   1.4100000e+00
   3.3300000e+00   4.3400000e+00   1.1900000e+00   4.5800000e+00   4.9400000e+00   1.4200000e+00
   3.3200000e+00   4.3500000e+00   1.1700000e+00   4.5900000e+00   4.9300000e+00   1.4400000e+00
   3.3100000e+00   4.3600000e+00   1.1500000e+00   4.6000000e+00   4.9300000e+00   1.4500000e+00
   3.2900000e+00   4.3700000e+00   1.1300000e+00   4.6100000e+00   4.9200000e+00   1.4700000e+00
   3.2800000e+00   4.3800000e+00   1.1100000e+00   4.6200000e+00   4.9200000e+00   1.4800000e+00
   3.2700000e+00   4.3900000e+00   1.0900000e+00   4.6300000e+00   4.9100000e+00   1.5000000e+00
   3.2500000e+00   4.4000000e+00   1.0800000e+00   4.6300000e+00   4.9000000e+00   1.5200000e+00
   3.2400000e+00   4.4100000e+00   1.0600000e+00   4.6400000e+00   4.9000000e+00   1.5300000e+00
   3.2300000e+00   4.4200000e+00   1.0400000e+00   4.6500000e+00   4.8900000e+00   1.5600000e+00
   3.2200000e+00   4.4300000e+00   1.0200000e+00   4.6600000e+00   4.8800000e+00   1.5800000e+00
   3.2000000e+00   4.4400000e+00   1.0000000e+00   4.6700000e+00   4.8700000e+00   1.6000000e+00
   3.1900000e+00   4.4500000e+00   9.9000000e-01   4.6700000e+00   4.8700000e+00   1.6100000e+00
   3.1700000e+00   4.4600000e+00   9.7000000e-01   4.6800000e+00   4.8600000e+00   1.6400000e+00
   3.1600000e+00   4.4700000e+00   9.5000000e-01   4.6900000e+00   4.8500000e+00   1.6600000e+00
   3.1500000e+00   4.4800000e+00   9.3000000e-01   4.7000000e+00   4.8400000e+00   1.6800000e+00
   3.1300000e+00   4.4900000e+00   9.2000000e-01   4.7000000e+00   4.8400000e+00   1.6900000e+00
   3.1200000e+00   4.5000000e+00   9.0000000e-01   4.7100000e+00   4.8300000e+00   1.7100000e+00
   3.1000000e+00   4.5100000e+00   8.8000000e-01   4.7200000e+00   4.8200000e+00   1.7300000e+00
   3.0900000e+00   4.5200000e+00   8.6000000e-01   4.7300000e+00   4.8200000e+00   1.7400000e+00
   3.0700000e+00   4.5300000e+00   8.5000000e-01   4.7300000e+00   4.8100000e+00   1.7600000e+00
   3.0600000e+00   4.5400000e+00   8.3000000e-01   4.7400000e+00   4.8000000e+00   1.7800000e+00
   3.0400000e+00   4.5500000e+00   8.1000000e-01   4.7500000e+00   4.7900000e+00   1.8000000e+00
   3.0300000e+00   4.5600000e+00   8.0000000e-01   4.7500000e+00   4.7900000e+00   1.8100000e+00
   3.0100000e+00   4.5700000e+00   7.8000000e-01   4.7600000e+00   4.7800000e+00   1.8300000e+00
   3.0000000e+00   4.5800000e+00   7.6000000e-01   4.7700000e+00   4.7700000e+00   1.8500000e+00
   2.9800000e+00   4.5900000e+00   7.5000000e-01   4.7700000e+00   4.7600000e+00   1.8700000e+00
   2.9600000e+00   4.6000000e+00   7.3000000e-01   4.7800000e+00   4.7600000e+00   1.8800000e+00
   2.9500000e+00   4.6100000e+00   7.1000000e-01   4.7900000e+00   4.7500000e+00   1.9000000e+00
   2.9300000e+00   4.6200000e+00   7.0000000e-01   4.7900000e+00   4.7400000e+00   1.9200000e+00
   2.9100000e+00   4.6300000e+00   6.8000000e-01   4.8000000e+00   4.7300000e+00   1.9400000e+00
   2.9000000e+00   4.6400000e+00   6.7000000e-01   4.8000000e+00   4.7200000e+00   1.9600000e+00
   2.8800000e+00   4.6500000e+00   6.5000000e-01   4.8100000e+00   4.7200000e+00   1.9700000e+00
   2.8600000e+00   4.6600000e+00   6.3000000e-01   4.8200000e+00   4.7100000e+00   1.9900000e+00
   2.8400000e+00   4.6700000e+00   6.2000000e-01   4.8200000e+00   4.7000000e+00   2.0100000e+00
   2.8200000e+00   4.6800000e+00   6.0000000e-01   4.8300000e+00   4.6900000e+00   2.0300000e+00
   2.8100000e+00   4.6900000e+00   5.9000000e-01   4.8300000e+00   4.6800000e+00   2.0500000e+00
   2.7900000e+00   4.7000000e+00   5.7000000e-01   4.8400000e+00   4.6700000e+00   2.0700000e+00
   2.7700000e+00   4.7100000e+00   5.6000000e-01   4.8400000e+00   4.6600000e+00   2.0900000e+00
   2.7500000e+00   4.7200000e+00   5.4000000e-01   4.8500000e+00   4.6500000e+00   2.1100000e+00
   2.7300000e+00   4.7300000e+00   5.3000000e-01   4.8500000e+00   4.6400000e+00   2.1300000e+00
   2.7100000e+00   4.7400000e+00   5.1000000e-01   4.8600000e+00   4.6300000e+00   2.1500000e+00
   2.6900000e+00   4.7500000e+00   5.0000000e-01   4.8600000e+00   4.6200000e+00   2.1700000e+00
   2.6700000e+00   4.7600000e+00   4.8000000e-01   4.8700000e+00   4.6100000e+00   2.1900000e+00
   2.6500000e+00   4.7700000e+00   4.7000000e-01   4.8700000e+00   4.6000000e+00   2.2100000e+00
   2.6400000e+00   4.7700000e+00   4.5000000e-01   4.8800000e+00   4.5900000e+00   2.2300000e+00
   2.6200000e+00   4.7800000e+00   4.4000000e-01   4.8800000e+00   4.5800000e+00   2.2500000e+00
   2.6000000e+00   4.7900000e+00   4.2000000e-01   4.8900000e+00   4.5700000e+00   2.2700000e+00
   2.5800000e+00   4.8000000e+00   4.1000000e-01   4.8900000e+00   4.5600000e+00   2.2900000e+00
   2.5600000e+00   4.8100000e+00   3.8000000e-01   4.9000000e+00   4.5500000e+00   2.3100000e+00
   2.5500000e+00   4.8100000e+00   3.7000000e-01   4.9000000e+00   4.5400000e+00   2.3300000e+00
   2.5300000e+00   4.8200000e+00   3.5000000e-01   4.9100000e+00   4.5300000e+00   2.3500000e+00
   2.5100000e+00   4.8300000e+00   3.4000000e-01   4.9100000e+00   4.5200000e+00   2.3600000e+00
   2.4900000e+00   4.8400000e+00   3.3000000e-01   4.9100000e+00   4.5100000e+00   2.3800000e+00
   2.4800000e+00   4.8400000e+00   3.1000000e-01   4.9200000e+00   4.5000000e+00   2.4000000e+00
   2.4600000e+00   4.8500000e+00   3.0000000e-01   4.9200000e+00   4.4900000e+00   2.4200000e+00
   2.4400000e+00   4.8600000e+00   2.9000000e-01   4.9200000e+00   4.4800000e+00   2.4400000e+00
   2.4300000e+00   4.8600000e+00   2.7000000e-01   4.9300000e+00   4.4700000e+00   2.4600000e+00
   2.4100000e+00   4.8700000e+00   2.6000000e-01   4.9300000e+00   4.4600000e+00   2.4700000e+00
   2.3900000e+00   4.8800000e+00   2.5000000e-01   4.9300000e+00   4.4500000e+00   2.4900000e+00
   2.3800000e+00   4.8800000e+00   2.3000000e-01   4.9400000e+00   4.4400000e+00   2.5100000e+00
   2.3600000e+00   4.8900000e+00   2.2000000e-01   4.9400000e+00   4.4300000e+00   2.5300000e+00
   2.3500000e+00   4.8900000e+00   2.1000000e-01   4.9400000e+00   4.4200000e+00   2.5400000e+00
   2.3300000e+00   4.9000000e+00   1.9000000e-01   4.9500000e+00   4.4100000e+00   2.5600000e+00
   2.3100000e+00   4.9100000e+00   1.8000000e-01   4.9500000e+00   4.4000000e+00   2.5800000e+00
   2.3000000e+00   4.9100000e+00   1.7000000e-01   4.9500000e+00   4.3900000e+00   2.5900000e+00
   2.2800000e+00   4.9200000e+00   1.6000000e-01   4.9500000e+00   4.3800000e+00   2.6100000e+00
   2.2700000e+00   4.9200000e+00   1.4000000e-01   4.9600000e+00   4.3700000e+00   2.6300000e+00
   2.2500000e+00   4.9300000e+00   1.3000000e-01   4.9600000e+00   4.3600000e+00   2.6400000e+00
   2.2400000e+00   4.9300000e+00   1.2000000e-01   4.9600000e+00   4.3500000e+00   2.6600000e+00
   2.2200000e+00   4.9400000e+00   1.1000000e-01   4.9600000e+00   4.3400000e+00   2.6800000e+00
   2.2000000e+00   4.9500000e+00   9.0000000e-02   4.9700000e+00   4.3300000e+00   2.6900000e+00
   2.1900000e+00   4.9500000e+00   8.0000000e-02   4.9700000e+00   4.3200000e+00   2.7100000e+00
   2.1700000e+00   4.9600000e+00   7.0000000e-02   4.9700000e+00   4.3100000e+00   2.7300000e+00
   2.1600000e+00   4.9600000e+00   4.0000000e-02   4.9800000e+00   4.3000000e+00   2.7400000e+00
   2.1400000e+00   4.9700000e+00   3.0000000e-02   4.9800000e+00   4.2900000e+00   2.7600000e+00
   2.1300000e+00   4.9700000e+00   2.0000000e-02   4.9800000e+00   4.2800000e+00   2.7700000e+00
   2.1100000e+00   4.9800000e+00   1.0000000e-02   4.9800000e+00   4.2700000e+00   2.7900000e+00
   2.1000000e+00   4.9800000e+00   0.0000000e+00   4.9800000e+00   4.2600000e+00   2.8000000e+00
   2.0800000e+00   4.9900000e+00  -2.0000000e-02   4.9900000e+00   4.2500000e+00   2.8200000e+00
   2.0700000e+00   4.9900000e+00  -3.0000000e-02   4.9900000e+00   4.2400000e+00   2.8400000e+00
   2.0500000e+00   5.0000000e+00  -4.0000000e-02   4.9900000e+00   4.2300000e+00   2.8500000e+00
   2.0400000e+00   5.0000000e+00  -5.0000000e-02   4.9900000e+00   4.2200000e+00   2.8700000e+00
   2.0200000e+00   5.0100000e+00  -6.0000000e-02   4.9900000e+00   4.2100000e+00   2.8800000e+00
   2.0100000e+00   5.0100000e+00  -7.0000000e-02   4.9900000e+00   4.2000000e+00   2.9000000e+00
   1.9900000e+00   5.0200000e+00  -9.0000000e-02   5.0000000e+00   4.1900000e+00   2.9100000e+00
   1.9800000e+00   5.0200000e+00  -1.0000000e-01   5.0000000e+00   4.1800000e+00   2.9300000e+00
   1.9600000e+00   5.0300000e+00  -1.1000000e-01   5.0000000e+00   4.1700000e+00   2.9400000e+00
   1.9500000e+00   5.0300000e+00  -1.2000000e-01   5.0000000e+00   4.1600000e+00   2.9600000e+00
   1.9400000e+00   5.0300000e+00  -1.3000000e-01   5.0000000e+00   4.1500000e+00   2.9700000e+00
   1.9200000e+00   5.0400000e+00  -1.4000000e-01   5.0000000e+00   4.1400000e+00   2.9900000e+00
   1.9100000e+00   5.0400000e+00  -1.5000000e-01   5.0000000e+00   4.1300000e+00   3.0000000e+00
   1.8900000e+00   5.0500000e+00  -1.6000000e-01   5.0000000e+00   4.1200000e+00   3.0100000e+00
   1.8800000e+00   5.0500000e+00  -1.8000000e-01   5.0100000e+00   4.1100000e+00   3.0300000e+00
   1.8600000e+00   5.0600000e+00  -1.9000000e-01   5.0100000e+00   4.1000000e+00   3.0400000e+00
   1.8500000e+00   5.0600000e+00  -2.0000000e-01   5.0100000e+00   4.0900000e+00   3.0600000e+00
   1.8300000e+00   5.0700000e+00  -2.1000000e-01   5.0100000e+00   4.0800000e+00   3.0700000e+00
   1.8200000e+00   5.0700000e+00  -2.2000000e-01   5.0100000e+00   4.0700000e+00   3.0900000e+00
   1.8000000e+00   5.0800000e+00  -2.3000000e-01   5.0100000e+00   4.0600000e+00   3.1000000e+00
   1.7900000e+00   5.0800000e+00  -2.4000000e-01   5.0100000e+00   4.0500000e+00   3.1100000e+00
   1.7800000e+00   5.0800000e+00  -2.5000000e-01   5.0100000e+00   4.0400000e+00   3.1300000e+00
   1.7600000e+00   5.0900000e+00  -2.6000000e-01   5.0100000e+00   4.0300000e+00   3.1400000e+00
   1.7500000e+00   5.0900000e+00  -2.7000000e-01   5.0100000e+00   4.0200000e+00   3.1500000e+00
   1.7300000e+00   5.1000000e+00  -2.8000000e-01   5.0100000e+00   4.0100000e+00   3.1700000e+00
   1.7000000e+00   5.1100000e+00  -2.9000000e-01   5.0100000e+00   4.0000000e+00   3.1800000e+00
   1.6900000e+00   5.1100000e+00  -3.0000000e-01   5.0100000e+00   3.9900000e+00   3.1900000e+00
   1.6700000e+00   5.1200000e+00  -3.1000000e-01   5.0100000e+00   3.9800000e+00   3.2100000e+00
   1.6600000e+00   5.1200000e+00  -3.3000000e-01   5.0200000e+00   3.9700000e+00   3.2200000e+00
   1.6500000e+00   5.1200000e+00  -3.4000000e-01   5.0200000e+00   3.9600000e+00   3.2300000e+00
   1.6300000e+00   5.1300000e+00  -3.5000000e-01   5.0200000e+00   3.9500000e+00   3.2500000e+00
   1.6200000e+00   5.1300000e+00  -3.6000000e-01   5.0200000e+00   3.9400000e+00   3.2600000e+00
   1.6000000e+00   5.1400000e+00  -3.7000000e-01   5.0200000e+00   3.9300000e+00   3.2700000e+00
   1.5900000e+00   5.1400000e+00  -3.8000000e-01   5.0200000e+00   3.9200000e+00   3.2900000e+00
   1.5700000e+00   5.1500000e+00  -3.9000000e-01   5.0200000e+00   3.9100000e+00   3.3000000e+00
   1.5600000e+00   5.1500000e+00  -4.0000000e-01   5.0200000e+00   3.9000000e+00   3.3100000e+00
   1.5400000e+00   5.1600000e+00  -4.1000000e-01   5.0200000e+00   3.8900000e+00   3.3200000e+00
   1.5300000e+00   5.1600000e+00  -4.2000000e-01   5.0200000e+00   3.8800000e+00   3.3400000e+00
   1.5200000e+00   5.1600000e+00  -4.3000000e-01   5.0200000e+00   3.8700000e+00   3.3500000e+00
   1.5000000e+00   5.1700000e+00  -4.4000000e-01   5.0200000e+00   3.8600000e+00   3.3600000e+00
   1.4900000e+00   5.1700000e+00  -4.5000000e-01   5.0200000e+00   3.8500000e+00   3.3700000e+00
   1.4700000e+00   5.1800000e+00  -4.6000000e-01   5.0200000e+00   3.8400000e+00   3.3900000e+00
   1.4600000e+00   5.1800000e+00  -4.7000000e-01   5.0200000e+00   3.8300000e+00   3.4000000e+00
   1.4400000e+00   5.1900000e+00  -4.8000000e-01   5.0200000e+00   3.8200000e+00   3.4100000e+00
   1.4300000e+00   5.1900000e+00  -4.9000000e-01   5.0200000e+00   3.8100000e+00   3.4200000e+00
   1.4200000e+00   5.1900000e+00  -5.0000000e-01   5.0200000e+00   3.8000000e+00   3.4300000e+00
   1.4000000e+00   5.2000000e+00  -5.1000000e-01   5.0200000e+00   3.7900000e+00   3.4500000e+00
   1.3900000e+00   5.2000000e+00  -5.2000000e-01   5.0200000e+00   3.7800000e+00   3.4600000e+00
   1.3700000e+00   5.2100000e+00  -5.3000000e-01   5.0200000e+00   3.7700000e+00   3.4700000e+00
   1.3600000e+00   5.2100000e+00  -5.4000000e-01   5.0200000e+00   3.7600000e+00   3.4800000e+00
   1.3400000e+00   5.2200000e+00  -5.5000000e-01   5.0200000e+00   3.7500000e+00   3.4900000e+00
   1.3300000e+00   5.2200000e+00  -5.6000000e-01   5.0200000e+00   3.7400000e+00   3.5000000e+00
   1.3200000e+00   5.2200000e+00  -5.7000000e-01   5.0200000e+00   3.7300000e+00   3.5100000e+00
   1.3000000e+00   5.2300000e+00  -5.8000000e-01   5.0200000e+00   3.7200000e+00   3.5300000e+00
   1.2900000e+00   5.2300000e+00  -5.9000000e-01   5.0200000e+00   3.7100000e+00   3.5400000e+00
   1.2700000e+00   5.2400000e+00  -6.0000000e-01   5.0200000e+00   3.7000000e+00   3.5500000e+00
   1.2600000e+00   5.2400000e+00  -6.1000000e-01   5.0200000e+00   3.6900000e+00   3.5600000e+00
   1.2400000e+00   5.2500000e+00  -6.2000000e-01   5.0200000e+00   3.6800000e+00   3.5700000e+00
   1.2300000e+00   5.2500000e+00  -6.3000000e-01   5.0200000e+00   3.6700000e+00   3.5800000e+00
   1.2200000e+00   5.2500000e+00  -6.5000000e-01   5.0100000e+00   3.6600000e+00   3.5900000e+00
   1.2000000e+00   5.2600000e+00  -6.6000000e-01   5.0100000e+00   3.6500000e+00   3.6000000e+00
   1.1900000e+00   5.2600000e+00  -6.7000000e-01   5.0100000e+00   3.6400000e+00   3.6100000e+00
   1.1700000e+00   5.2700000e+00  -6.8000000e-01   5.0100000e+00   3.6300000e+00   3.6300000e+00
   1.1600000e+00   5.2700000e+00  -6.9000000e-01   5.0100000e+00   3.6200000e+00   3.6400000e+00
   1.1500000e+00   5.2700000e+00  -7.0000000e-01   5.0100000e+00   3.6100000e+00   3.6500000e+00
   1.1300000e+00   5.2800000e+00  -7.1000000e-01   5.0100000e+00   3.6000000e+00   3.6600000e+00
   1.1200000e+00   5.2800000e+00  -7.2000000e-01   5.0100000e+00   3.5900000e+00   3.6700000e+00
   1.1000000e+00   5.2900000e+00  -7.3000000e-01   5.0100000e+00   3.5800000e+00   3.6800000e+00
   1.0900000e+00   5.2900000e+00  -7.4000000e-01   5.0100000e+00   3.5700000e+00   3.6900000e+00
   1.0800000e+00   5.2900000e+00  -7.5000000e-01   5.0100000e+00   3.5600000e+00   3.7000000e+00
   1.0600000e+00   5.3000000e+00  -7.6000000e-01   5.0100000e+00   3.5500000e+00   3.7100000e+00
   1.0500000e+00   5.3000000e+00  -7.7000000e-01   5.0100000e+00   3.5400000e+00   3.7200000e+00
   1.0300000e+00   5.3100000e+00  -7.8000000e-01   5.0100000e+00   3.5300000e+00   3.7300000e+00
   1.0200000e+00   5.3100000e+00  -7.9000000e-01   5.0100000e+00   3.5200000e+00   3.7400000e+00
   1.0100000e+00   5.3100000e+00  -8.1000000e-01   5.0000000e+00   3.5100000e+00   3.7500000e+00
   9.9000000e-01   5.3200000e+00  -8.2000000e-01   5.0000000e+00   3.5000000e+00   3.7600000e+00
   9.8000000e-01   5.3200000e+00  -8.3000000e-01   5.0000000e+00   3.4900000e+00   3.7700000e+00
   9.7000000e-01   5.3200000e+00  -8.4000000e-01   5.0000000e+00   3.4800000e+00   3.7800000e+00
   9.5000000e-01   5.3300000e+00  -8.5000000e-01   5.0000000e+00   3.4700000e+00   3.7900000e+00
   9.4000000e-01   5.3300000e+00  -8.6000000e-01   5.0000000e+00   3.4600000e+00   3.8000000e+00
   9.2000000e-01   5.3400000e+00  -8.7000000e-01   5.0000000e+00   3.4500000e+00   3.8100000e+00
   9.1000000e-01   5.3400000e+00  -8.8000000e-01   5.0000000e+00   3.4400000e+00   3.8200000e+00
   9.0000000e-01   5.3400000e+00  -8.9000000e-01   5.0000000e+00   3.4300000e+00   3.8300000e+00
   8.8000000e-01   5.3500000e+00  -9.0000000e-01   5.0000000e+00   3.4100000e+00   3.8400000e+00
   8.7000000e-01   5.3500000e+00  -9.2000000e-01   4.9900000e+00   3.4000000e+00   3.8500000e+00
   8.6000000e-01   5.3500000e+00  -9.3000000e-01   4.9900000e+00   3.3900000e+00   3.8600000e+00
   8.4000000e-01   5.3600000e+00  -9.4000000e-01   4.9900000e+00   3.3800000e+00   3.8700000e+00
   8.3000000e-01   5.3600000e+00  -9.5000000e-01   4.9900000e+00   3.3700000e+00   3.8800000e+00
   8.2000000e-01   5.3600000e+00  -9.6000000e-01   4.9900000e+00   3.3600000e+00   3.8900000e+00
   8.0000000e-01   5.3700000e+00  -9.7000000e-01   4.9900000e+00   3.3500000e+00   3.9000000e+00
   7.9000000e-01   5.3700000e+00  -9.8000000e-01   4.9900000e+00   3.3400000e+00   3.9100000e+00
   7.8000000e-01   5.3700000e+00  -9.9000000e-01   4.9900000e+00   3.3300000e+00   3.9200000e+00
   7.6000000e-01   5.3800000e+00  -1.0000000e+00   4.9900000e+00   3.3100000e+00   3.9300000e+00
   7.5000000e-01   5.3800000e+00  -1.0200000e+00   4.9800000e+00   3.3000000e+00   3.9400000e+00
   7.4000000e-01   5.3800000e+00  -1.0300000e+00   4.9800000e+00   3.2900000e+00   3.9500000e+00
   7.3000000e-01   5.3800000e+00  -1.0400000e+00   4.9800000e+00   3.2800000e+00   3.9600000e+00
   7.1000000e-01   5.3900000e+00  -1.0500000e+00   4.9800000e+00   3.2700000e+00   3.9700000e+00
   7.0000000e-01   5.3900000e+00  -1.0600000e+00   4.9800000e+00   3.2600000e+00   3.9800000e+00
   6.9000000e-01   5.3900000e+00  -1.0700000e+00   4.9800000e+00   3.2400000e+00   3.9900000e+00
   6.7000000e-01   5.4000000e+00  -1.0800000e+00   4.9800000e+00   3.2300000e+00   4.0000000e+00
   6.6000000e-01   5.4000000e+00  -1.1100000e+00   4.9700000e+00   3.2200000e+00   4.0100000e+00
   6.5000000e-01   5.4000000e+00  -1.1200000e+00   4.9700000e+00   3.2100000e+00   4.0200000e+00
   6.4000000e-01   5.4000000e+00  -1.1300000e+00   4.9700000e+00   3.1900000e+00   4.0300000e+00
   6.2000000e-01   5.4100000e+00  -1.1400000e+00   4.9700000e+00   3.1800000e+00   4.0400000e+00
   6.1000000e-01   5.4100000e+00  -1.1500000e+00   4.9700000e+00   3.1700000e+00   4.0500000e+00
   6.0000000e-01   5.4100000e+00  -1.1600000e+00   4.9700000e+00   3.1600000e+00   4.0600000e+00
   5.9000000e-01   5.4100000e+00  -1.1800000e+00   4.9600000e+00   3.1400000e+00   4.0700000e+00
   5.7000000e-01   5.4200000e+00  -1.1900000e+00   4.9600000e+00   3.1300000e+00   4.0800000e+00
   5.6000000e-01   5.4200000e+00  -1.2000000e+00   4.9600000e+00   3.1200000e+00   4.0900000e+00
   5.5000000e-01   5.4200000e+00  -1.2100000e+00   4.9600000e+00   3.1000000e+00   4.1000000e+00
   5.4000000e-01   5.4200000e+00  -1.2200000e+00   4.9600000e+00   3.0900000e+00   4.1100000e+00
   5.3000000e-01   5.4200000e+00  -1.2300000e+00   4.9600000e+00   3.0800000e+00   4.1200000e+00
   5.1000000e-01   5.4300000e+00  -1.2400000e+00   4.9600000e+00   3.0600000e+00   4.1300000e+00
   5.0000000e-01   5.4300000e+00  -1.2600000e+00   4.9500000e+00   3.0500000e+00   4.1400000e+00
   4.9000000e-01   5.4300000e+00  -1.2700000e+00   4.9500000e+00   3.0300000e+00   4.1500000e+00
   4.8000000e-01   5.4300000e+00  -1.2800000e+00   4.9500000e+00   3.0200000e+00   4.1600000e+00
   4.7000000e-01   5.4300000e+00  -1.2900000e+00   4.9500000e+00   3.0000000e+00   4.1700000e+00
   4.5000000e-01   5.4400000e+00  -1.3000000e+00   4.9500000e+00   2.9900000e+00   4.1800000e+00
   4.4000000e-01   5.4400000e+00  -1.3100000e+00   4.9500000e+00   2.9700000e+00   4.1900000e+00
   4.3000000e-01   5.4400000e+00  -1.3300000e+00   4.9400000e+00   2.9600000e+00   4.2000000e+00
   4.2000000e-01   5.4400000e+00  -1.3400000e+00   4.9400000e+00   2.9400000e+00   4.2100000e+00
   4.1000000e-01   5.4400000e+00  -1.3500000e+00   4.9400000e+00   2.9300000e+00   4.2200000e+00
   3.9000000e-01   5.4500000e+00  -1.3600000e+00   4.9400000e+00   2.9100000e+00   4.2300000e+00
   3.8000000e-01   5.4500000e+00  -1.3700000e+00   4.9400000e+00   2.9000000e+00   4.2400000e+00
   3.7000000e-01   5.4500000e+00  -1.3800000e+00   4.9400000e+00   2.8800000e+00   4.2500000e+00
   3.6000000e-01   5.4500000e+00  -1.4000000e+00   4.9300000e+00   2.8700000e+00   4.2600000e+00
   3.5000000e-01   5.4500000e+00  -1.4100000e+00   4.9300000e+00   2.8500000e+00   4.2700000e+00
   3.4000000e-01   5.4500000e+00  -1.4200000e+00   4.9300000e+00   2.8300000e+00   4.2800000e+00
   3.3000000e-01   5.4500000e+00  -1.4300000e+00   4.9300000e+00   2.8200000e+00   4.2900000e+00
   3.2000000e-01   5.4500000e+00  -1.4400000e+00   4.9300000e+00   2.8000000e+00   4.3000000e+00
   3.0000000e-01   5.4600000e+00  -1.4500000e+00   4.9300000e+00   2.7800000e+00   4.3100000e+00
   2.9000000e-01   5.4600000e+00  -1.4700000e+00   4.9200000e+00   2.7700000e+00   4.3200000e+00
   2.8000000e-01   5.4600000e+00  -1.4800000e+00   4.9200000e+00   2.7500000e+00   4.3300000e+00
   2.7000000e-01   5.4600000e+00  -1.4900000e+00   4.9200000e+00   2.7300000e+00   4.3400000e+00
   2.6000000e-01   5.4600000e+00  -1.5000000e+00   4.9200000e+00   2.7100000e+00   4.3500000e+00
   2.5000000e-01   5.4600000e+00  -1.5100000e+00   4.9200000e+00   2.6900000e+00   4.3600000e+00
   2.4000000e-01   5.4600000e+00  -1.5200000e+00   4.9200000e+00   2.6800000e+00   4.3700000e+00
   2.3000000e-01   5.4600000e+00  -1.5400000e+00   4.9100000e+00   2.6600000e+00   4.3800000e+00
   2.2000000e-01   5.4600000e+00  -1.5500000e+00   4.9100000e+00   2.6400000e+00   4.3900000e+00
   2.1000000e-01   5.4600000e+00  -1.5600000e+00   4.9100000e+00   2.6200000e+00   4.4000000e+00
   1.9000000e-01   5.4700000e+00  -1.5700000e+00   4.9100000e+00   2.6000000e+00   4.4100000e+00
   1.8000000e-01   5.4700000e+00  -1.5800000e+00   4.9100000e+00   2.5800000e+00   4.4200000e+00
   1.7000000e-01   5.4700000e+00  -1.6000000e+00   4.9000000e+00   2.5600000e+00   4.4300000e+00
   1.6000000e-01   5.4700000e+00  -1.6100000e+00   4.9000000e+00   2.5400000e+00   4.4400000e+00
   1.5000000e-01   5.4700000e+00  -1.6200000e+00   4.9000000e+00   2.5200000e+00   4.4500000e+00
   1.4000000e-01   5.4700000e+00  -1.6300000e+00   4.9000000e+00   2.5000000e+00   4.4600000e+00
   1.3000000e-01   5.4700000e+00  -1.6400000e+00   4.9000000e+00   2.4800000e+00   4.4700000e+00
   1.2000000e-01   5.4700000e+00  -1.6500000e+00   4.9000000e+00   2.4600000e+00   4.4800000e+00
   1.1000000e-01   5.4700000e+00  -1.6700000e+00   4.8900000e+00   2.4400000e+00   4.4900000e+00
   1.0000000e-01   5.4700000e+00  -1.6800000e+00   4.8900000e+00   2.4300000e+00   4.4900000e+00
   9.0000000e-02   5.4700000e+00  -1.6900000e+00   4.8900000e+00   2.4100000e+00   4.5000000e+00
   8.0000000e-02   5.4700000e+00  -1.7000000e+00   4.8900000e+00   2.3900000e+00   4.5100000e+00
   7.0000000e-02   5.4700000e+00  -1.7100000e+00   4.8900000e+00   2.3700000e+00   4.5200000e+00
   6.0000000e-02   5.4700000e+00  -1.7300000e+00   4.8800000e+00   2.3500000e+00   4.5300000e+00
   5.0000000e-02   5.4700000e+00  -1.7400000e+00   4.8800000e+00   2.3300000e+00   4.5400000e+00
   4.0000000e-02   5.4700000e+00  -1.7500000e+00   4.8800000e+00   2.3200000e+00   4.5400000e+00
   3.0000000e-02   5.4700000e+00  -1.7600000e+00   4.8800000e+00   2.3000000e+00   4.5500000e+00
   2.0000000e-02   5.4700000e+00  -1.7700000e+00   4.8800000e+00   2.2800000e+00   4.5600000e+00
   1.0000000e-02   5.4700000e+00  -1.7800000e+00   4.8800000e+00   2.2600000e+00   4.5700000e+00
   0.0000000e+00   5.4700000e+00  -1.8000000e+00   4.8700000e+00   2.2500000e+00   4.5700000e+00
  -1.0000000e-02   5.4700000e+00  -1.8100000e+00   4.8700000e+00   2.2300000e+00   4.5800000e+00
  -2.0000000e-02   5.4700000e+00  -1.8200000e+00   4.8700000e+00   2.2100000e+00   4.5900000e+00
  -3.0000000e-02   5.4700000e+00  -1.8300000e+00   4.8700000e+00   2.2000000e+00   4.5900000e+00
  -4.0000000e-02   5.4700000e+00  -1.8400000e+00   4.8700000e+00   2.1800000e+00   4.6000000e+00
  -5.0000000e-02   5.4700000e+00  -1.8600000e+00   4.8600000e+00   2.1600000e+00   4.6100000e+00
  -6.0000000e-02   5.4700000e+00  -1.8700000e+00   4.8600000e+00   2.1400000e+00   4.6200000e+00
  -7.0000000e-02   5.4700000e+00  -1.8800000e+00   4.8600000e+00   2.1300000e+00   4.6200000e+00
  -8.0000000e-02   5.4700000e+00  -1.8900000e+00   4.8600000e+00   2.1100000e+00   4.6300000e+00
  -9.0000000e-02   5.4700000e+00  -1.9000000e+00   4.8600000e+00   2.0900000e+00   4.6400000e+00
  -1.0000000e-01   5.4700000e+00  -1.9200000e+00   4.8500000e+00   2.0600000e+00   4.6500000e+00
  -1.1000000e-01   5.4700000e+00  -1.9300000e+00   4.8500000e+00   2.0400000e+00   4.6600000e+00
  -1.2000000e-01   5.4700000e+00  -1.9400000e+00   4.8500000e+00   2.0300000e+00   4.6600000e+00
  -1.3000000e-01   5.4700000e+00  -1.9500000e+00   4.8500000e+00   2.0100000e+00   4.6700000e+00
  -1.4000000e-01   5.4700000e+00  -1.9700000e+00   4.8400000e+00   1.9900000e+00   4.6800000e+00
  -1.5000000e-01   5.4700000e+00  -1.9800000e+00   4.8400000e+00   1.9800000e+00   4.6800000e+00
  -1.6000000e-01   5.4700000e+00  -1.9900000e+00   4.8400000e+00   1.9600000e+00   4.6900000e+00
  -1.7000000e-01   5.4700000e+00  -2.0000000e+00   4.8400000e+00   1.9400000e+00   4.7000000e+00
  -1.8000000e-01   5.4700000e+00  -2.0100000e+00   4.8400000e+00   1.9300000e+00   4.7000000e+00
  -1.9000000e-01   5.4700000e+00  -2.0300000e+00   4.8300000e+00   1.9100000e+00   4.7100000e+00
  -2.1000000e-01   5.4600000e+00  -2.0400000e+00   4.8300000e+00   1.8900000e+00   4.7200000e+00
  -2.2000000e-01   5.4600000e+00  -2.0500000e+00   4.8300000e+00   1.8600000e+00   4.7300000e+00
  -2.3000000e-01   5.4600000e+00  -2.0600000e+00   4.8300000e+00   1.8400000e+00   4.7400000e+00
  -2.4000000e-01   5.4600000e+00  -2.0800000e+00   4.8200000e+00   1.8300000e+00   4.7400000e+00
  -2.5000000e-01   5.4600000e+00  -2.0900000e+00   4.8200000e+00   1.8100000e+00   4.7500000e+00
  -2.6000000e-01   5.4600000e+00  -2.1000000e+00   4.8200000e+00   1.8000000e+00   4.7500000e+00
  -2.7000000e-01   5.4600000e+00  -2.1100000e+00   4.8200000e+00   1.7800000e+00   4.7600000e+00
  -2.8000000e-01   5.4600000e+00  -2.1300000e+00   4.8100000e+00   1.7600000e+00   4.7700000e+00
  -2.9000000e-01   5.4600000e+00  -2.1400000e+00   4.8100000e+00   1.7500000e+00   4.7700000e+00
  -3.0000000e-01   5.4600000e+00  -2.1500000e+00   4.8100000e+00   1.7300000e+00   4.7800000e+00
  -3.2000000e-01   5.4500000e+00  -2.1600000e+00   4.8100000e+00   1.7100000e+00   4.7900000e+00
  -3.3000000e-01   5.4500000e+00  -2.1900000e+00   4.8000000e+00   1.7000000e+00   4.7900000e+00
  -3.4000000e-01   5.4500000e+00  -2.2000000e+00   4.8000000e+00   1.6800000e+00   4.8000000e+00
  -3.5000000e-01   5.4500000e+00  -2.2100000e+00   4.8000000e+00   1.6600000e+00   4.8100000e+00
  -3.6000000e-01   5.4500000e+00  -2.2300000e+00   4.7900000e+00   1.6500000e+00   4.8100000e+00
  -3.7000000e-01   5.4500000e+00  -2.2400000e+00   4.7900000e+00   1.6300000e+00   4.8200000e+00
  -3.8000000e-01   5.4500000e+00  -2.2500000e+00   4.7900000e+00   1.6100000e+00   4.8300000e+00
  -3.9000000e-01   5.4500000e+00  -2.2600000e+00   4.7900000e+00   1.6000000e+00   4.8300000e+00
  -4.1000000e-01   5.4400000e+00  -2.2800000e+00   4.7800000e+00   1.5800000e+00   4.8400000e+00
  -4.2000000e-01   5.4400000e+00  -2.2900000e+00   4.7800000e+00   1.5700000e+00   4.8400000e+00
  -4.3000000e-01   5.4400000e+00  -2.3000000e+00   4.7800000e+00   1.5500000e+00   4.8500000e+00
  -4.4000000e-01   5.4400000e+00  -2.3300000e+00   4.7700000e+00   1.5300000e+00   4.8600000e+00
  -4.5000000e-01   5.4400000e+00  -2.3400000e+00   4.7700000e+00   1.5000000e+00   4.8700000e+00
  -4.7000000e-01   5.4300000e+00  -2.3600000e+00   4.7600000e+00   1.4800000e+00   4.8800000e+00
  -4.8000000e-01   5.4300000e+00  -2.3700000e+00   4.7600000e+00   1.4700000e+00   4.8800000e+00
  -4.9000000e-01   5.4300000e+00  -2.3800000e+00   4.7600000e+00   1.4500000e+00   4.8900000e+00
  -5.0000000e-01   5.4300000e+00  -2.4000000e+00   4.7500000e+00   1.4300000e+00   4.9000000e+00
  -5.1000000e-01   5.4300000e+00  -2.4100000e+00   4.7500000e+00   1.4200000e+00   4.9000000e+00
  -5.3000000e-01   5.4200000e+00  -2.4200000e+00   4.7500000e+00   1.4000000e+00   4.9100000e+00
  -5.4000000e-01   5.4200000e+00  -2.4400000e+00   4.7400000e+00   1.3800000e+00   4.9200000e+00
  -5.5000000e-01   5.4200000e+00  -2.4500000e+00   4.7400000e+00   1.3700000e+00   4.9200000e+00
  -5.6000000e-01   5.4200000e+00  -2.4600000e+00   4.7400000e+00   1.3500000e+00   4.9300000e+00
  -5.7000000e-01   5.4200000e+00  -2.4800000e+00   4.7300000e+00   1.3400000e+00   4.9300000e+00
  -5.9000000e-01   5.4100000e+00  -2.4900000e+00   4.7300000e+00   1.3200000e+00   4.9400000e+00
  -6.0000000e-01   5.4100000e+00  -2.5200000e+00   4.7200000e+00   1.3000000e+00   4.9500000e+00
  -6.1000000e-01   5.4100000e+00  -2.5400000e+00   4.7100000e+00   1.2900000e+00   4.9500000e+00
  -6.2000000e-01   5.4100000e+00  -2.5500000e+00   4.7100000e+00   1.2700000e+00   4.9600000e+00
  -6.4000000e-01   5.4000000e+00  -2.5600000e+00   4.7100000e+00   1.2500000e+00   4.9700000e+00
  -6.5000000e-01   5.4000000e+00  -2.5800000e+00   4.7000000e+00   1.2400000e+00   4.9700000e+00
  -6.6000000e-01   5.4000000e+00  -2.5900000e+00   4.7000000e+00   1.2200000e+00   4.9800000e+00
  -6.7000000e-01   5.4000000e+00  -2.6200000e+00   4.6900000e+00   1.2100000e+00   4.9800000e+00
  -6.9000000e-01   5.3900000e+00  -2.6400000e+00   4.6800000e+00   1.1900000e+00   4.9900000e+00
  -7.0000000e-01   5.3900000e+00  -2.6500000e+00   4.6800000e+00   1.1700000e+00   5.0000000e+00
  -7.1000000e-01   5.3900000e+00  -2.6700000e+00   4.6700000e+00   1.1600000e+00   5.0000000e+00
  -7.3000000e-01   5.3800000e+00  -2.6800000e+00   4.6700000e+00   1.1400000e+00   5.0100000e+00
  -7.4000000e-01   5.3800000e+00  -2.7000000e+00   4.6600000e+00   1.1200000e+00   5.0200000e+00
  -7.5000000e-01   5.3800000e+00  -2.7200000e+00   4.6500000e+00   1.1100000e+00   5.0200000e+00
  -7.6000000e-01   5.3800000e+00  -2.7300000e+00   4.6500000e+00   1.0900000e+00   5.0300000e+00
  -7.8000000e-01   5.3700000e+00  -2.7600000e+00   4.6400000e+00   1.0800000e+00   5.0300000e+00
  -7.9000000e-01   5.3700000e+00  -2.7800000e+00   4.6300000e+00   1.0600000e+00   5.0400000e+00
  -8.0000000e-01   5.3700000e+00  -2.8000000e+00   4.6200000e+00   1.0400000e+00   5.0500000e+00
  -8.2000000e-01   5.3600000e+00  -2.8300000e+00   4.6100000e+00   1.0300000e+00   5.0500000e+00
  -8.3000000e-01   5.3600000e+00  -2.8500000e+00   4.6000000e+00   1.0100000e+00   5.0600000e+00
  -8.4000000e-01   5.3600000e+00  -2.8700000e+00   4.5900000e+00   1.0000000e+00   5.0600000e+00
  -8.6000000e-01   5.3500000e+00  -2.8900000e+00   4.5800000e+00   9.8000000e-01   5.0700000e+00
  -8.7000000e-01   5.3500000e+00  -2.9000000e+00   4.5800000e+00   9.6000000e-01   5.0800000e+00
  -8.8000000e-01   5.3500000e+00  -2.9200000e+00   4.5700000e+00   9.5000000e-01   5.0800000e+00
  -9.0000000e-01   5.3400000e+00  -2.9400000e+00   4.5600000e+00   9.3000000e-01   5.0900000e+00
  -9.1000000e-01   5.3400000e+00  -2.9600000e+00   4.5500000e+00   9.2000000e-01   5.0900000e+00
  -9.2000000e-01   5.3400000e+00  -2.9800000e+00   4.5400000e+00   9.0000000e-01   5.1000000e+00
  -9.4000000e-01   5.3300000e+00  -3.0000000e+00   4.5300000e+00   8.7000000e-01   5.1100000e+00
  -9.5000000e-01   5.3300000e+00  -3.0200000e+00   4.5200000e+00   8.6000000e-01   5.1100000e+00
  -9.7000000e-01   5.3200000e+00  -3.0300000e+00   4.5100000e+00   8.4000000e-01   5.1200000e+00
  -9.8000000e-01   5.3200000e+00  -3.0500000e+00   4.5000000e+00   8.3000000e-01   5.1200000e+00
  -9.9000000e-01   5.3200000e+00  -3.0700000e+00   4.4900000e+00   8.1000000e-01   5.1300000e+00
  -1.0100000e+00   5.3100000e+00  -3.0900000e+00   4.4800000e+00   8.0000000e-01   5.1300000e+00
  -1.0200000e+00   5.3100000e+00  -3.1000000e+00   4.4700000e+00   7.8000000e-01   5.1400000e+00
  -1.0300000e+00   5.3100000e+00  -3.1200000e+00   4.4600000e+00   7.5000000e-01   5.1500000e+00
  -1.0500000e+00   5.3000000e+00  -3.1400000e+00   4.4500000e+00   7.4000000e-01   5.1500000e+00
  -1.0600000e+00   5.3000000e+00  -3.1500000e+00   4.4400000e+00   7.2000000e-01   5.1600000e+00
  -1.0800000e+00   5.2900000e+00  -3.1700000e+00   4.4300000e+00   7.1000000e-01   5.1600000e+00
  -1.0900000e+00   5.2900000e+00  -3.1900000e+00   4.4200000e+00   6.9000000e-01   5.1700000e+00
  -1.1000000e+00   5.2900000e+00  -3.2000000e+00   4.4100000e+00   6.8000000e-01   5.1700000e+00
  -1.1200000e+00   5.2800000e+00  -3.2200000e+00   4.4000000e+00   6.6000000e-01   5.1800000e+00
  -1.1300000e+00   5.2800000e+00  -3.2300000e+00   4.3900000e+00   6.5000000e-01   5.1800000e+00
  -1.1500000e+00   5.2700000e+00  -3.2500000e+00   4.3800000e+00   6.3000000e-01   5.1900000e+00
  -1.1600000e+00   5.2700000e+00  -3.2600000e+00   4.3700000e+00   6.2000000e-01   5.1900000e+00
  -1.1700000e+00   5.2700000e+00  -3.2800000e+00   4.3600000e+00   6.0000000e-01   5.2000000e+00
  -1.1900000e+00   5.2600000e+00  -3.2900000e+00   4.3500000e+00   5.9000000e-01   5.2000000e+00
  -1.2000000e+00   5.2600000e+00  -3.3000000e+00   4.3400000e+00   5.8000000e-01   5.2000000e+00
  -1.2200000e+00   5.2500000e+00  -3.3200000e+00   4.3300000e+00   5.6000000e-01   5.2100000e+00
  -1.2300000e+00   5.2500000e+00  -3.3300000e+00   4.3200000e+00   5.5000000e-01   5.2100000e+00
  -1.2400000e+00   5.2500000e+00  -3.3500000e+00   4.3100000e+00   5.3000000e-01   5.2200000e+00
  -1.2600000e+00   5.2400000e+00  -3.3600000e+00   4.3000000e+00   5.2000000e-01   5.2200000e+00
  -1.2700000e+00   5.2400000e+00  -3.3700000e+00   4.2900000e+00   4.9000000e-01   5.2300000e+00
  -1.2900000e+00   5.2300000e+00  -3.3800000e+00   4.2800000e+00   4.8000000e-01   5.2300000e+00
  -1.3000000e+00   5.2300000e+00  -3.4000000e+00   4.2700000e+00   4.7000000e-01   5.2300000e+00
  -1.3200000e+00   5.2200000e+00  -3.4100000e+00   4.2600000e+00   4.5000000e-01   5.2400000e+00
  -1.3300000e+00   5.2200000e+00  -3.4200000e+00   4.2500000e+00   4.4000000e-01   5.2400000e+00
  -1.3400000e+00   5.2200000e+00  -3.4400000e+00   4.2400000e+00   4.3000000e-01   5.2400000e+00
  -1.3600000e+00   5.2100000e+00  -3.4500000e+00   4.2300000e+00   4.1000000e-01   5.2500000e+00
  -1.3700000e+00   5.2100000e+00  -3.4600000e+00   4.2200000e+00   4.0000000e-01   5.2500000e+00
  -1.3900000e+00   5.2000000e+00  -3.4700000e+00   4.2100000e+00   3.9000000e-01   5.2500000e+00
  -1.4000000e+00   5.2000000e+00  -3.4800000e+00   4.2000000e+00   3.7000000e-01   5.2600000e+00
  -1.4200000e+00   5.1900000e+00  -3.5000000e+00   4.1900000e+00   3.6000000e-01   5.2600000e+00
  -1.4300000e+00   5.1900000e+00  -3.5100000e+00   4.1800000e+00   3.5000000e-01   5.2600000e+00
  -1.4400000e+00   5.1900000e+00  -3.5200000e+00   4.1700000e+00   3.4000000e-01   5.2600000e+00
  -1.4600000e+00   5.1800000e+00  -3.5300000e+00   4.1600000e+00   3.2000000e-01   5.2700000e+00
  -1.4700000e+00   5.1800000e+00  -3.5400000e+00   4.1500000e+00   3.1000000e-01   5.2700000e+00
  -1.4900000e+00   5.1700000e+00  -3.5500000e+00   4.1400000e+00   3.0000000e-01   5.2700000e+00
  -1.5000000e+00   5.1700000e+00  -3.5600000e+00   4.1300000e+00   2.9000000e-01   5.2700000e+00
  -1.5200000e+00   5.1600000e+00  -3.5700000e+00   4.1200000e+00   2.7000000e-01   5.2800000e+00
  -1.5300000e+00   5.1600000e+00  -3.5800000e+00   4.1100000e+00   2.6000000e-01   5.2800000e+00
  -1.5400000e+00   5.1600000e+00  -3.6000000e+00   4.1000000e+00   2.5000000e-01   5.2800000e+00
  -1.5600000e+00   5.1500000e+00  -3.6100000e+00   4.0900000e+00   2.4000000e-01   5.2800000e+00
  -1.5700000e+00   5.1500000e+00  -3.6200000e+00   4.0800000e+00   2.2000000e-01   5.2900000e+00
  -1.5900000e+00   5.1400000e+00  -3.6300000e+00   4.0700000e+00   2.1000000e-01   5.2900000e+00
  -1.6000000e+00   5.1400000e+00  -3.6400000e+00   4.0600000e+00   2.0000000e-01   5.2900000e+00
  -1.6200000e+00   5.1300000e+00  -3.6500000e+00   4.0500000e+00   1.9000000e-01   5.2900000e+00
  -1.6300000e+00   5.1300000e+00  -3.6600000e+00   4.0400000e+00   1.8000000e-01   5.2900000e+00
  -1.6500000e+00   5.1200000e+00  -3.6700000e+00   4.0300000e+00   1.6000000e-01   5.3000000e+00
  -1.6600000e+00   5.1200000e+00  -3.6800000e+00   4.0200000e+00   1.5000000e-01   5.3000000e+00
  -1.6700000e+00   5.1200000e+00  -3.6900000e+00   4.0100000e+00   1.4000000e-01   5.3000000e+00
  -1.6900000e+00   5.1100000e+00  -3.7000000e+00   4.0000000e+00   1.3000000e-01   5.3000000e+00
  -1.7000000e+00   5.1100000e+00  -3.7100000e+00   3.9900000e+00   1.2000000e-01   5.3000000e+00
  -1.7300000e+00   5.1000000e+00  -3.7200000e+00   3.9800000e+00   1.1000000e-01   5.3000000e+00
  -1.7500000e+00   5.0900000e+00  -3.7300000e+00   3.9700000e+00   9.0000000e-02   5.3100000e+00
  -1.7600000e+00   5.0900000e+00  -3.7400000e+00   3.9600000e+00   8.0000000e-02   5.3100000e+00
  -1.7800000e+00   5.0800000e+00  -3.7500000e+00   3.9500000e+00   7.0000000e-02   5.3100000e+00
  -1.7900000e+00   5.0800000e+00  -3.7600000e+00   3.9400000e+00   6.0000000e-02   5.3100000e+00
  -1.8000000e+00   5.0800000e+00  -3.7700000e+00   3.9200000e+00   5.0000000e-02   5.3100000e+00
  -1.8200000e+00   5.0700000e+00  -3.7800000e+00   3.9100000e+00   4.0000000e-02   5.3100000e+00
  -1.8300000e+00   5.0700000e+00  -3.7900000e+00   3.9000000e+00   3.0000000e-02   5.3100000e+00
  -1.8500000e+00   5.0600000e+00  -3.8000000e+00   3.8900000e+00   2.0000000e-02   5.3100000e+00
  -1.8600000e+00   5.0600000e+00  -3.8100000e+00   3.8800000e+00  -1.0000000e-02   5.3200000e+00
  -1.8800000e+00   5.0500000e+00  -3.8200000e+00   3.8700000e+00  -2.0000000e-02   5.3200000e+00
  -1.8900000e+00   5.0500000e+00  -3.8300000e+00   3.8600000e+00  -3.0000000e-02   5.3200000e+00
  -1.9100000e+00   5.0400000e+00  -3.8400000e+00   3.8500000e+00  -4.0000000e-02   5.3200000e+00
  -1.9200000e+00   5.0400000e+00  -3.8500000e+00   3.8400000e+00  -5.0000000e-02   5.3200000e+00
  -1.9400000e+00   5.0300000e+00  -3.8600000e+00   3.8200000e+00  -6.0000000e-02   5.3200000e+00
  -1.9500000e+00   5.0300000e+00  -3.8700000e+00   3.8100000e+00  -7.0000000e-02   5.3200000e+00
  -1.9600000e+00   5.0300000e+00  -3.8800000e+00   3.8000000e+00  -8.0000000e-02   5.3200000e+00
  -1.9800000e+00   5.0200000e+00  -3.8900000e+00   3.7900000e+00  -9.0000000e-02   5.3200000e+00
  -1.9900000e+00   5.0200000e+00  -3.9000000e+00   3.7800000e+00  -1.0000000e-01   5.3200000e+00
  -2.0100000e+00   5.0100000e+00  -3.9100000e+00   3.7600000e+00  -1.1000000e-01   5.3200000e+00
  -2.0200000e+00   5.0100000e+00  -3.9200000e+00   3.7500000e+00  -1.2000000e-01   5.3200000e+00
  -2.0400000e+00   5.0000000e+00  -3.9300000e+00   3.7400000e+00  -1.3000000e-01   5.3200000e+00
  -2.0500000e+00   5.0000000e+00  -3.9400000e+00   3.7300000e+00  -1.4000000e-01   5.3200000e+00
  -2.0700000e+00   4.9900000e+00  -3.9500000e+00   3.7200000e+00  -1.5000000e-01   5.3200000e+00
  -2.0800000e+00   4.9900000e+00  -3.9600000e+00   3.7000000e+00  -1.7000000e-01   5.3300000e+00
  -2.1000000e+00   4.9800000e+00  -3.9700000e+00   3.6900000e+00  -1.8000000e-01   5.3300000e+00
  -2.1100000e+00   4.9800000e+00  -3.9800000e+00   3.6800000e+00  -1.9000000e-01   5.3300000e+00
  -2.1300000e+00   4.9700000e+00  -3.9900000e+00   3.6700000e+00  -2.0000000e-01   5.3300000e+00
  -2.1400000e+00   4.9700000e+00  -4.0000000e+00   3.6500000e+00  -2.1000000e-01   5.3300000e+00
  -2.1600000e+00   4.9600000e+00  -4.0100000e+00   3.6400000e+00  -2.2000000e-01   5.3300000e+00
  -2.1700000e+00   4.9600000e+00  -4.0200000e+00   3.6300000e+00  -2.3000000e-01   5.3300000e+00
  -2.1900000e+00   4.9500000e+00  -4.0300000e+00   3.6100000e+00  -2.4000000e-01   5.3300000e+00
  -2.2000000e+00   4.9500000e+00  -4.0400000e+00   3.6000000e+00  -2.5000000e-01   5.3300000e+00
  -2.2200000e+00   4.9400000e+00  -4.0500000e+00   3.5900000e+00  -2.6000000e-01   5.3300000e+00
  -2.2400000e+00   4.9300000e+00  -4.0600000e+00   3.5700000e+00  -2.7000000e-01   5.3300000e+00
  -2.2500000e+00   4.9300000e+00  -4.0700000e+00   3.5600000e+00  -2.8000000e-01   5.3300000e+00
  -2.2700000e+00   4.9200000e+00  -4.0800000e+00   3.5500000e+00  -2.9000000e-01   5.3300000e+00
  -2.2800000e+00   4.9200000e+00  -4.0900000e+00   3.5300000e+00  -3.0000000e-01   5.3300000e+00
  -2.3000000e+00   4.9100000e+00  -4.1000000e+00   3.5200000e+00  -3.1000000e-01   5.3300000e+00
  -2.3100000e+00   4.9100000e+00  -4.1100000e+00   3.5000000e+00  -3.2000000e-01   5.3300000e+00
  -2.3300000e+00   4.9000000e+00  -4.1200000e+00   3.4900000e+00  -3.4000000e-01   5.3200000e+00
  -2.3500000e+00   4.8900000e+00  -4.1300000e+00   3.4700000e+00  -3.5000000e-01   5.3200000e+00
  -2.3600000e+00   4.8900000e+00  -4.1400000e+00   3.4600000e+00  -3.6000000e-01   5.3200000e+00
  -2.3800000e+00   4.8800000e+00  -4.1500000e+00   3.4500000e+00  -3.7000000e-01   5.3200000e+00
  -2.3900000e+00   4.8800000e+00  -4.1600000e+00   3.4300000e+00  -3.8000000e-01   5.3200000e+00
  -2.4100000e+00   4.8700000e+00  -4.1700000e+00   3.4200000e+00  -3.9000000e-01   5.3200000e+00
  -2.4300000e+00   4.8600000e+00  -4.1800000e+00   3.4000000e+00  -4.0000000e-01   5.3200000e+00
  -2.4400000e+00   4.8600000e+00  -4.1900000e+00   3.3900000e+00  -4.1000000e-01   5.3200000e+00
  -2.4600000e+00   4.8500000e+00  -4.2000000e+00   3.3700000e+00  -4.2000000e-01   5.3200000e+00
  -2.4800000e+00   4.8400000e+00  -4.2100000e+00   3.3600000e+00  -4.3000000e-01   5.3200000e+00
  -2.4900000e+00   4.8400000e+00  -4.2200000e+00   3.3400000e+00  -4.4000000e-01   5.3200000e+00
  -2.5100000e+00   4.8300000e+00  -4.2300000e+00   3.3200000e+00  -4.5000000e-01   5.3200000e+00
  -2.5300000e+00   4.8200000e+00  -4.2400000e+00   3.3100000e+00  -4.6000000e-01   5.3200000e+00
  -2.5500000e+00   4.8100000e+00  -4.2500000e+00   3.2900000e+00  -4.7000000e-01   5.3200000e+00
  -2.5600000e+00   4.8100000e+00  -4.2600000e+00   3.2800000e+00  -4.8000000e-01   5.3200000e+00
  -2.5800000e+00   4.8000000e+00  -4.2700000e+00   3.2600000e+00  -4.9000000e-01   5.3200000e+00
  -2.6000000e+00   4.7900000e+00  -4.2800000e+00   3.2400000e+00  -5.2000000e-01   5.3100000e+00
  -2.6200000e+00   4.7800000e+00  -4.2900000e+00   3.2300000e+00  -5.3000000e-01   5.3100000e+00
  -2.6400000e+00   4.7700000e+00  -4.3000000e+00   3.2100000e+00  -5.4000000e-01   5.3100000e+00
  -2.6500000e+00   4.7700000e+00  -4.3100000e+00   3.1900000e+00  -5.5000000e-01   5.3100000e+00
  -2.6700000e+00   4.7600000e+00  -4.3200000e+00   3.1800000e+00  -5.6000000e-01   5.3100000e+00
  -2.6900000e+00   4.7500000e+00  -4.3300000e+00   3.1600000e+00  -5.7000000e-01   5.3100000e+00
  -2.7100000e+00   4.7400000e+00  -4.3400000e+00   3.1400000e+00  -5.8000000e-01   5.3100000e+00
  -2.7300000e+00   4.7300000e+00  -4.3500000e+00   3.1200000e+00  -5.9000000e-01   5.3100000e+00
  -2.7500000e+00   4.7200000e+00  -4.3600000e+00   3.1100000e+00  -6.1000000e-01   5.3000000e+00
  -2.7700000e+00   4.7100000e+00  -4.3700000e+00   3.0900000e+00  -6.2000000e-01   5.3000000e+00
  -2.7900000e+00   4.7000000e+00  -4.3800000e+00   3.0700000e+00  -6.3000000e-01   5.3000000e+00
  -2.8100000e+00   4.6900000e+00  -4.3900000e+00   3.0500000e+00  -6.4000000e-01   5.3000000e+00
  -2.8200000e+00   4.6800000e+00  -4.4000000e+00   3.0300000e+00  -6.5000000e-01   5.3000000e+00
  -2.8400000e+00   4.6700000e+00  -4.4100000e+00   3.0200000e+00  -6.6000000e-01   5.3000000e+00
  -2.8600000e+00   4.6600000e+00  -4.4200000e+00   3.0000000e+00  -6.7000000e-01   5.3000000e+00
  -2.8800000e+00   4.6500000e+00  -4.4300000e+00   2.9800000e+00  -6.9000000e-01   5.2900000e+00
  -2.9000000e+00   4.6400000e+00  -4.4400000e+00   2.9600000e+00  -7.0000000e-01   5.2900000e+00
  -2.9100000e+00   4.6300000e+00  -4.4500000e+00   2.9400000e+00  -7.1000000e-01   5.2900000e+00
  -2.9300000e+00   4.6200000e+00  -4.4600000e+00   2.9200000e+00  -7.2000000e-01   5.2900000e+00
  -2.9500000e+00   4.6100000e+00  -4.4700000e+00   2.9000000e+00  -7.3000000e-01   5.2900000e+00
  -2.9600000e+00   4.6000000e+00  -4.4800000e+00   2.8800000e+00  -7.5000000e-01   5.2800000e+00
  -2.9800000e+00   4.5900000e+00  -4.4900000e+00   2.8600000e+00  -7.6000000e-01   5.2800000e+00
  -3.0000000e+00   4.5800000e+00  -4.5000000e+00   2.8400000e+00  -7.7000000e-01   5.2800000e+00
  -3.0100000e+00   4.5700000e+00  -4.5100000e+00   2.8200000e+00  -7.8000000e-01   5.2800000e+00
  -3.0300000e+00   4.5600000e+00  -4.5200000e+00   2.8000000e+00  -7.9000000e-01   5.2800000e+00
  -3.0400000e+00   4.5500000e+00  -4.5300000e+00   2.7800000e+00  -8.0000000e-01   5.2800000e+00
  -3.0600000e+00   4.5400000e+00  -4.5300000e+00   2.7700000e+00  -8.2000000e-01   5.2700000e+00
  -3.0700000e+00   4.5300000e+00  -4.5400000e+00   2.7500000e+00  -8.3000000e-01   5.2700000e+00
  -3.0900000e+00   4.5200000e+00  -4.5500000e+00   2.7300000e+00  -8.4000000e-01   5.2700000e+00
  -3.1000000e+00   4.5100000e+00  -4.5600000e+00   2.7100000e+00  -8.5000000e-01   5.2700000e+00
  -3.1200000e+00   4.5000000e+00  -4.5700000e+00   2.6900000e+00  -8.7000000e-01   5.2600000e+00
  -3.1300000e+00   4.4900000e+00  -4.5700000e+00   2.6800000e+00  -8.8000000e-01   5.2600000e+00
  -3.1500000e+00   4.4800000e+00  -4.5800000e+00   2.6600000e+00  -8.9000000e-01   5.2600000e+00
  -3.1600000e+00   4.4700000e+00  -4.5900000e+00   2.6400000e+00  -9.0000000e-01   5.2600000e+00
  -3.1700000e+00   4.4600000e+00  -4.6000000e+00   2.6200000e+00  -9.1000000e-01   5.2600000e+00
  -3.1900000e+00   4.4500000e+00  -4.6000000e+00   2.6100000e+00  -9.3000000e-01   5.2500000e+00
  -3.2000000e+00   4.4400000e+00  -4.6100000e+00   2.5900000e+00  -9.4000000e-01   5.2500000e+00
  -3.2200000e+00   4.4300000e+00  -4.6200000e+00   2.5700000e+00  -9.5000000e-01   5.2500000e+00
  -3.2300000e+00   4.4200000e+00  -4.6200000e+00   2.5600000e+00  -9.6000000e-01   5.2500000e+00
  -3.2400000e+00   4.4100000e+00  -4.6300000e+00   2.5400000e+00  -9.8000000e-01   5.2400000e+00
  -3.2500000e+00   4.4000000e+00  -4.6400000e+00   2.5200000e+00  -9.9000000e-01   5.2400000e+00
  -3.2700000e+00   4.3900000e+00  -4.6500000e+00   2.4900000e+00  -1.0000000e+00   5.2400000e+00
  -3.2800000e+00   4.3800000e+00  -4.6600000e+00   2.4700000e+00  -1.0200000e+00   5.2300000e+00
  -3.2900000e+00   4.3700000e+00  -4.6600000e+00   2.4600000e+00  -1.0300000e+00   5.2300000e+00
  -3.3100000e+00   4.3600000e+00  -4.6700000e+00   2.4400000e+00  -1.0400000e+00   5.2300000e+00
  -3.3200000e+00   4.3500000e+00  -4.6700000e+00   2.4300000e+00  -1.0500000e+00   5.2300000e+00
  -3.3300000e+00   4.3400000e+00  -4.6800000e+00   2.4100000e+00  -1.0700000e+00   5.2200000e+00
  -3.3400000e+00   4.3300000e+00  -4.6900000e+00   2.3900000e+00  -1.0800000e+00   5.2200000e+00
  -3.3600000e+00   4.3200000e+00  -4.7000000e+00   2.3600000e+00  -1.0900000e+00   5.2200000e+00
  -3.3700000e+00   4.3100000e+00  -4.7000000e+00   2.3500000e+00  -1.1000000e+00   5.2200000e+00
  -3.3800000e+00   4.3000000e+00  -4.7100000e+00   2.3300000e+00  -1.1200000e+00   5.2100000e+00
  -3.3900000e+00   4.2900000e+00  -4.7100000e+00   2.3200000e+00  -1.1300000e+00   5.2100000e+00
  -3.4000000e+00   4.2800000e+00  -4.7200000e+00   2.3000000e+00  -1.1400000e+00   5.2100000e+00
  -3.4100000e+00   4.2700000e+00  -4.7300000e+00   2.2700000e+00  -1.1600000e+00   5.2000000e+00
  -3.4300000e+00   4.2600000e+00  -4.7300000e+00   2.2600000e+00  -1.1700000e+00   5.2000000e+00
  -3.4400000e+00   4.2500000e+00  -4.7400000e+00   2.2400000e+00  -1.1800000e+00   5.2000000e+00
  -3.4500000e+00   4.2400000e+00  -4.7400000e+00   2.2300000e+00  -1.2000000e+00   5.1900000e+00
  -3.4600000e+00   4.2300000e+00  -4.7500000e+00   2.2100000e+00  -1.2100000e+00   5.1900000e+00
  -3.4700000e+00   4.2200000e+00  -4.7500000e+00   2.2000000e+00  -1.2200000e+00   5.1900000e+00
  -3.4800000e+00   4.2100000e+00  -4.7500000e+00   2.1900000e+00  -1.2300000e+00   5.1900000e+00
  -3.4900000e+00   4.2000000e+00  -4.7600000e+00   2.1700000e+00  -1.2500000e+00   5.1800000e+00
  -3.5000000e+00   4.1900000e+00  -4.7600000e+00   2.1600000e+00  -1.2600000e+00   5.1800000e+00
  -3.5200000e+00   4.1800000e+00  -4.7700000e+00   2.1400000e+00  -1.2700000e+00   5.1800000e+00
  -3.5300000e+00   4.1700000e+00  -4.7800000e+00   2.1100000e+00  -1.2900000e+00   5.1700000e+00
  -3.5400000e+00   4.1600000e+00  -4.7800000e+00   2.1000000e+00  -1.3000000e+00   5.1700000e+00
  -3.5500000e+00   4.1500000e+00  -4.7800000e+00   2.0900000e+00  -1.3100000e+00   5.1700000e+00
  -3.5600000e+00   4.1400000e+00  -4.7900000e+00   2.0700000e+00  -1.3300000e+00   5.1600000e+00
  -3.5700000e+00   4.1300000e+00  -4.7900000e+00   2.0600000e+00  -1.3400000e+00   5.1600000e+00
  -3.5800000e+00   4.1200000e+00  -4.7900000e+00   2.0500000e+00  -1.3500000e+00   5.1600000e+00
  -3.5900000e+00   4.1100000e+00  -4.8000000e+00   2.0300000e+00  -1.3700000e+00   5.1500000e+00
  -3.6000000e+00   4.1000000e+00  -4.8100000e+00   2.0000000e+00  -1.3800000e+00   5.1500000e+00
  -3.6100000e+00   4.0900000e+00  -4.8100000e+00   1.9900000e+00  -1.3900000e+00   5.1500000e+00
  -3.6200000e+00   4.0800000e+00  -4.8100000e+00   1.9800000e+00  -1.4100000e+00   5.1400000e+00
  -3.6300000e+00   4.0700000e+00  -4.8200000e+00   1.9600000e+00  -1.4200000e+00   5.1400000e+00
  -3.6400000e+00   4.0600000e+00  -4.8200000e+00   1.9500000e+00  -1.4300000e+00   5.1400000e+00
  -3.6500000e+00   4.0500000e+00  -4.8200000e+00   1.9400000e+00  -1.4500000e+00   5.1300000e+00
  -3.6600000e+00   4.0400000e+00  -4.8300000e+00   1.9200000e+00  -1.4600000e+00   5.1300000e+00
  -3.6700000e+00   4.0300000e+00  -4.8300000e+00   1.9100000e+00  -1.4700000e+00   5.1300000e+00
  -3.6800000e+00   4.0200000e+00  -4.8300000e+00   1.9000000e+00  -1.4900000e+00   5.1200000e+00
  -3.6900000e+00   4.0100000e+00  -4.8300000e+00   1.8900000e+00  -1.5000000e+00   5.1200000e+00
  -3.7000000e+00   4.0000000e+00  -4.8400000e+00   1.8700000e+00  -1.5100000e+00   5.1200000e+00
  -3.7100000e+00   3.9900000e+00  -4.8400000e+00   1.8600000e+00  -1.5300000e+00   5.1100000e+00
  -3.7200000e+00   3.9800000e+00  -4.8400000e+00   1.8500000e+00  -1.5400000e+00   5.1100000e+00
  -3.7300000e+00   3.9700000e+00  -4.8500000e+00   1.8300000e+00  -1.5700000e+00   5.1000000e+00
  -3.7400000e+00   3.9600000e+00  -4.8500000e+00   1.8200000e+00  -1.5800000e+00   5.1000000e+00
  -3.7500000e+00   3.9500000e+00  -4.8500000e+00   1.8100000e+00  -1.6000000e+00   5.0900000e+00
  -3.7600000e+00   3.9400000e+00  -4.8500000e+00   1.8000000e+00  -1.6100000e+00   5.0900000e+00
  -3.7700000e+00   3.9200000e+00  -4.8600000e+00   1.7800000e+00  -1.6200000e+00   5.0900000e+00
  -3.7800000e+00   3.9100000e+00  -4.8600000e+00   1.7700000e+00  -1.6400000e+00   5.0800000e+00
  -3.7900000e+00   3.9000000e+00  -4.8600000e+00   1.7600000e+00  -1.6500000e+00   5.0800000e+00
  -3.8000000e+00   3.8900000e+00  -4.8600000e+00   1.7500000e+00  -1.6600000e+00   5.0800000e+00
  -3.8100000e+00   3.8800000e+00  -4.8700000e+00   1.7300000e+00  -1.6800000e+00   5.0700000e+00
  -3.8200000e+00   3.8700000e+00  -4.8700000e+00   1.7200000e+00  -1.6900000e+00   5.0700000e+00
  -3.8300000e+00   3.8600000e+00  -4.8700000e+00   1.7100000e+00  -1.7000000e+00   5.0700000e+00
  -3.8400000e+00   3.8500000e+00  -4.8700000e+00   1.7000000e+00  -1.7300000e+00   5.0600000e+00
  -3.8500000e+00   3.8400000e+00  -4.8800000e+00   1.6800000e+00  -1.7500000e+00   5.0500000e+00
  -3.8600000e+00   3.8200000e+00  -4.8800000e+00   1.6700000e+00  -1.7600000e+00   5.0500000e+00
  -3.8700000e+00   3.8100000e+00  -4.8800000e+00   1.6600000e+00  -1.7700000e+00   5.0500000e+00
  -3.8800000e+00   3.8000000e+00  -4.8800000e+00   1.6500000e+00  -1.7900000e+00   5.0400000e+00
  -3.8900000e+00   3.7900000e+00  -4.8800000e+00   1.6400000e+00  -1.8000000e+00   5.0400000e+00
  -3.9000000e+00   3.7800000e+00  -4.8900000e+00   1.6200000e+00  -1.8100000e+00   5.0400000e+00
  -3.9100000e+00   3.7700000e+00  -4.8900000e+00   1.6100000e+00  -1.8300000e+00   5.0300000e+00
  -3.9200000e+00   3.7600000e+00  -4.8900000e+00   1.6000000e+00  -1.8400000e+00   5.0300000e+00
  -3.9300000e+00   3.7400000e+00  -4.8900000e+00   1.5900000e+00  -1.8600000e+00   5.0200000e+00
  -3.9400000e+00   3.7300000e+00  -4.8900000e+00   1.5800000e+00  -1.8700000e+00   5.0200000e+00
  -3.9500000e+00   3.7200000e+00  -4.9000000e+00   1.5600000e+00  -1.8800000e+00   5.0200000e+00
  -3.9600000e+00   3.7100000e+00  -4.9000000e+00   1.5500000e+00  -1.9000000e+00   5.0100000e+00
  -3.9700000e+00   3.7000000e+00  -4.9000000e+00   1.5400000e+00  -1.9100000e+00   5.0100000e+00
  -3.9800000e+00   3.6800000e+00  -4.9000000e+00   1.5300000e+00  -1.9300000e+00   5.0000000e+00
  -3.9900000e+00   3.6700000e+00  -4.9000000e+00   1.5200000e+00  -1.9400000e+00   5.0000000e+00
  -4.0000000e+00   3.6600000e+00  -4.9000000e+00   1.5100000e+00  -1.9500000e+00   5.0000000e+00
  -4.0100000e+00   3.6500000e+00  -4.9100000e+00   1.4900000e+00  -1.9700000e+00   4.9900000e+00
  -4.0200000e+00   3.6300000e+00  -4.9100000e+00   1.4800000e+00  -1.9800000e+00   4.9900000e+00
  -4.0300000e+00   3.6200000e+00  -4.9100000e+00   1.4700000e+00  -2.0000000e+00   4.9800000e+00
  -4.0400000e+00   3.6100000e+00  -4.9100000e+00   1.4600000e+00  -2.0100000e+00   4.9800000e+00
  -4.0500000e+00   3.6000000e+00  -4.9100000e+00   1.4500000e+00  -2.0200000e+00   4.9800000e+00
  -4.0600000e+00   3.5800000e+00  -4.9100000e+00   1.4400000e+00  -2.0500000e+00   4.9700000e+00
  -4.0700000e+00   3.5700000e+00  -4.9100000e+00   1.4300000e+00  -2.0700000e+00   4.9600000e+00
  -4.0800000e+00   3.5600000e+00  -4.9200000e+00   1.4100000e+00  -2.0800000e+00   4.9600000e+00
  -4.0900000e+00   3.5500000e+00  -4.9200000e+00   1.4000000e+00  -2.0900000e+00   4.9600000e+00
  -4.1000000e+00   3.5300000e+00  -4.9200000e+00   1.3900000e+00  -2.1100000e+00   4.9500000e+00
  -4.1100000e+00   3.5200000e+00  -4.9200000e+00   1.3800000e+00  -2.1200000e+00   4.9500000e+00
  -4.1200000e+00   3.5100000e+00  -4.9200000e+00   1.3700000e+00  -2.1500000e+00   4.9400000e+00
  -4.1300000e+00   3.4900000e+00  -4.9200000e+00   1.3600000e+00  -2.1700000e+00   4.9300000e+00
  -4.1400000e+00   3.4800000e+00  -4.9200000e+00   1.3500000e+00  -2.1800000e+00   4.9300000e+00
  -4.1500000e+00   3.4700000e+00  -4.9200000e+00   1.3400000e+00  -2.2000000e+00   4.9200000e+00
  -4.1600000e+00   3.4500000e+00  -4.9300000e+00   1.3200000e+00  -2.2100000e+00   4.9200000e+00
  -4.1700000e+00   3.4400000e+00  -4.9300000e+00   1.3100000e+00  -2.2300000e+00   4.9100000e+00
  -4.1800000e+00   3.4300000e+00  -4.9300000e+00   1.3000000e+00  -2.2400000e+00   4.9100000e+00
  -4.1900000e+00   3.4100000e+00  -4.9300000e+00   1.2900000e+00  -2.2600000e+00   4.9000000e+00
  -4.2000000e+00   3.4000000e+00  -4.9300000e+00   1.2800000e+00  -2.2700000e+00   4.9000000e+00
  -4.2100000e+00   3.3900000e+00  -4.9300000e+00   1.2700000e+00  -2.3000000e+00   4.8900000e+00
  -4.2200000e+00   3.3700000e+00  -4.9300000e+00   1.2600000e+00  -2.3200000e+00   4.8800000e+00
  -4.2300000e+00   3.3600000e+00  -4.9300000e+00   1.2500000e+00  -2.3300000e+00   4.8800000e+00
  -4.2400000e+00   3.3500000e+00  -4.9300000e+00   1.2400000e+00  -2.3500000e+00   4.8700000e+00
  -4.2500000e+00   3.3300000e+00  -4.9300000e+00   1.2300000e+00  -2.3600000e+00   4.8700000e+00
  -4.2600000e+00   3.3200000e+00  -4.9300000e+00   1.2200000e+00  -2.3900000e+00   4.8600000e+00
  -4.2700000e+00   3.3000000e+00  -4.9400000e+00   1.2000000e+00  -2.4100000e+00   4.8500000e+00
  -4.2800000e+00   3.2900000e+00  -4.9400000e+00   1.1900000e+00  -2.4300000e+00   4.8400000e+00
  -4.2900000e+00   3.2800000e+00  -4.9400000e+00   1.1800000e+00  -2.4400000e+00   4.8400000e+00
  -4.3000000e+00   3.2600000e+00  -4.9400000e+00   1.1700000e+00  -2.4600000e+00   4.8300000e+00
  -4.3100000e+00   3.2500000e+00  -4.9400000e+00   1.1600000e+00  -2.4700000e+00   4.8300000e+00
  -4.3200000e+00   3.2300000e+00  -4.9400000e+00   1.1500000e+00  -2.4900000e+00   4.8200000e+00
  -4.3300000e+00   3.2200000e+00  -4.9400000e+00   1.1400000e+00  -2.5100000e+00   4.8100000e+00
  -4.3400000e+00   3.2000000e+00  -4.9400000e+00   1.1300000e+00  -2.5200000e+00   4.8100000e+00
  -4.3500000e+00   3.1900000e+00  -4.9400000e+00   1.1200000e+00  -2.5400000e+00   4.8000000e+00
  -4.3600000e+00   3.1700000e+00  -4.9400000e+00   1.1100000e+00  -2.5600000e+00   4.7900000e+00
  -4.3700000e+00   3.1600000e+00  -4.9400000e+00   1.1000000e+00  -2.5700000e+00   4.7900000e+00
  -4.3800000e+00   3.1400000e+00  -4.9400000e+00   1.0900000e+00  -2.5900000e+00   4.7800000e+00
  -4.3900000e+00   3.1300000e+00  -4.9400000e+00   1.0800000e+00  -2.6100000e+00   4.7700000e+00
  -4.4000000e+00   3.1200000e+00  -4.9400000e+00   1.0700000e+00  -2.6300000e+00   4.7600000e+00
  -4.4100000e+00   3.1000000e+00  -4.9400000e+00   1.0600000e+00  -2.6400000e+00   4.7600000e+00
  -4.4200000e+00   3.0800000e+00  -4.9400000e+00   1.0500000e+00  -2.6600000e+00   4.7500000e+00
  -4.4300000e+00   3.0700000e+00  -4.9400000e+00   1.0400000e+00  -2.6800000e+00   4.7400000e+00
  -4.4400000e+00   3.0500000e+00  -4.9400000e+00   1.0300000e+00  -2.7000000e+00   4.7300000e+00
  -4.4500000e+00   3.0400000e+00  -4.9500000e+00   1.0000000e+00  -2.7200000e+00   4.7200000e+00
  -4.4600000e+00   3.0200000e+00  -4.9500000e+00   9.9000000e-01  -2.7400000e+00   4.7100000e+00
  -4.4700000e+00   3.0100000e+00  -4.9500000e+00   9.8000000e-01  -2.7600000e+00   4.7000000e+00
  -4.4800000e+00   2.9900000e+00  -4.9500000e+00   9.7000000e-01  -2.7800000e+00   4.6900000e+00
  -4.4900000e+00   2.9800000e+00  -4.9500000e+00   9.6000000e-01  -2.8000000e+00   4.6800000e+00
  -4.5000000e+00   2.9600000e+00  -4.9500000e+00   9.5000000e-01  -2.8200000e+00   4.6700000e+00
  -4.5100000e+00   2.9400000e+00  -4.9500000e+00   9.4000000e-01  -2.8400000e+00   4.6600000e+00
  -4.5200000e+00   2.9300000e+00  -4.9500000e+00   9.3000000e-01  -2.8600000e+00   4.6500000e+00
  -4.5300000e+00   2.9100000e+00  -4.9500000e+00   9.2000000e-01  -2.8800000e+00   4.6400000e+00
  -4.5400000e+00   2.9000000e+00  -4.9500000e+00   9.1000000e-01  -2.9000000e+00   4.6300000e+00
  -4.5500000e+00   2.8800000e+00  -4.9500000e+00   9.0000000e-01  -2.9100000e+00   4.6200000e+00
  -4.5600000e+00   2.8600000e+00  -4.9500000e+00   8.9000000e-01  -2.9300000e+00   4.6100000e+00
  -4.5700000e+00   2.8500000e+00  -4.9500000e+00   8.8000000e-01  -2.9500000e+00   4.6000000e+00
  -4.5800000e+00   2.8300000e+00  -4.9500000e+00   8.7000000e-01  -2.9700000e+00   4.5900000e+00
  -4.5900000e+00   2.8100000e+00  -4.9500000e+00   8.6000000e-01  -2.9800000e+00   4.5800000e+00
  -4.6000000e+00   2.8000000e+00  -4.9500000e+00   8.5000000e-01  -3.0000000e+00   4.5700000e+00
  -4.6100000e+00   2.7800000e+00  -4.9500000e+00   8.4000000e-01  -3.0200000e+00   4.5600000e+00
  -4.6200000e+00   2.7600000e+00  -4.9500000e+00   8.3000000e-01  -3.0300000e+00   4.5500000e+00
  -4.6300000e+00   2.7500000e+00  -4.9500000e+00   8.2000000e-01  -3.0500000e+00   4.5400000e+00
  -4.6400000e+00   2.7300000e+00  -4.9500000e+00   8.1000000e-01  -3.0600000e+00   4.5300000e+00
  -4.6500000e+00   2.7100000e+00  -4.9500000e+00   8.0000000e-01  -3.0800000e+00   4.5200000e+00
  -4.6600000e+00   2.6900000e+00  -4.9500000e+00   7.9000000e-01  -3.0900000e+00   4.5100000e+00
  -4.6700000e+00   2.6800000e+00  -4.9500000e+00   7.8000000e-01  -3.1100000e+00   4.5000000e+00
  -4.6800000e+00   2.6600000e+00  -4.9500000e+00   7.7000000e-01  -3.1200000e+00   4.4900000e+00
  -4.6900000e+00   2.6400000e+00  -4.9500000e+00   7.6000000e-01  -3.1400000e+00   4.4800000e+00
  -4.7000000e+00   2.6200000e+00             NaN             NaN  -3.1500000e+00   4.4700000e+00
  -4.7100000e+00   2.6100000e+00             NaN             NaN  -3.1700000e+00   4.4600000e+00
  -4.7200000e+00   2.5900000e+00             NaN             NaN  -3.1800000e+00   4.4500000e+00
  -4.7300000e+00   2.5700000e+00             NaN             NaN  -3.2000000e+00   4.4400000e+00
  -4.7400000e+00   2.5500000e+00             NaN             NaN  -3.2100000e+00   4.4300000e+00
  -4.7500000e+00   2.5300000e+00             NaN             NaN  -3.2200000e+00   4.4200000e+00
  -4.7600000e+00   2.5100000e+00             NaN             NaN  -3.2400000e+00   4.4100000e+00
  -4.7700000e+00   2.5000000e+00             NaN             NaN  -3.2500000e+00   4.4000000e+00
  -4.7800000e+00   2.4800000e+00             NaN             NaN  -3.2600000e+00   4.3900000e+00
  -4.7900000e+00   2.4600000e+00             NaN             NaN  -3.2800000e+00   4.3800000e+00
  -4.8000000e+00   2.4400000e+00             NaN             NaN  -3.2900000e+00   4.3700000e+00
  -4.8100000e+00   2.4200000e+00             NaN             NaN  -3.3000000e+00   4.3600000e+00
  -4.8200000e+00   2.4000000e+00             NaN             NaN  -3.3100000e+00   4.3500000e+00
  -4.8300000e+00   2.3800000e+00             NaN             NaN  -3.3300000e+00   4.3400000e+00
  -4.8400000e+00   2.3600000e+00             NaN             NaN  -3.3400000e+00   4.3300000e+00
  -4.8500000e+00   2.3400000e+00             NaN             NaN  -3.3500000e+00   4.3200000e+00
  -4.8600000e+00   2.3200000e+00             NaN             NaN  -3.3600000e+00   4.3100000e+00
  -4.8700000e+00   2.3000000e+00             NaN             NaN  -3.3800000e+00   4.3000000e+00
  -4.8800000e+00   2.2800000e+00             NaN             NaN  -3.3900000e+00   4.2900000e+00
  -4.8900000e+00   2.2600000e+00             NaN             NaN  -3.4000000e+00   4.2800000e+00
  -4.9000000e+00   2.2400000e+00             NaN             NaN  -3.4100000e+00   4.2700000e+00
  -4.9100000e+00   2.2200000e+00             NaN             NaN  -3.4200000e+00   4.2600000e+00
  -4.9100000e+00   2.2100000e+00             NaN             NaN  -3.4400000e+00   4.2500000e+00
  -4.9200000e+00   2.1900000e+00             NaN             NaN  -3.4500000e+00   4.2400000e+00
  -4.9300000e+00   2.1700000e+00             NaN             NaN  -3.4600000e+00   4.2300000e+00
  -4.9400000e+00   2.1500000e+00             NaN             NaN  -3.4700000e+00   4.2200000e+00
  -4.9500000e+00   2.1300000e+00             NaN             NaN  -3.4800000e+00   4.2100000e+00
  -4.9600000e+00   2.1100000e+00             NaN             NaN  -3.4900000e+00   4.2000000e+00
  -4.9600000e+00   2.1000000e+00             NaN             NaN  -3.5000000e+00   4.1900000e+00
  -4.9700000e+00   2.0800000e+00             NaN             NaN  -3.5100000e+00   4.1800000e+00
  -4.9800000e+00   2.0600000e+00             NaN             NaN  -3.5300000e+00   4.1700000e+00
  -4.9900000e+00   2.0400000e+00             NaN             NaN  -3.5400000e+00   4.1600000e+00
  -5.0000000e+00   2.0200000e+00             NaN             NaN  -3.5500000e+00   4.1500000e+00
  -5.0000000e+00   2.0100000e+00             NaN             NaN  -3.5600000e+00   4.1400000e+00
  -5.0100000e+00   1.9900000e+00             NaN             NaN  -3.5700000e+00   4.1300000e+00
  -5.0200000e+00   1.9700000e+00             NaN             NaN  -3.5800000e+00   4.1200000e+00
  -5.0200000e+00   1.9600000e+00             NaN             NaN  -3.5900000e+00   4.1100000e+00
  -5.0300000e+00   1.9400000e+00             NaN             NaN  -3.6000000e+00   4.1000000e+00
  -5.0400000e+00   1.9200000e+00             NaN             NaN  -3.6100000e+00   4.0900000e+00
  -5.0400000e+00   1.9100000e+00             NaN             NaN  -3.6200000e+00   4.0800000e+00
  -5.0500000e+00   1.8900000e+00             NaN             NaN  -3.6300000e+00   4.0700000e+00
  -5.0600000e+00   1.8700000e+00             NaN             NaN  -3.6400000e+00   4.0600000e+00
  -5.0600000e+00   1.8600000e+00             NaN             NaN  -3.6500000e+00   4.0500000e+00
  -5.0700000e+00   1.8400000e+00             NaN             NaN  -3.6600000e+00   4.0400000e+00
  -5.0800000e+00   1.8200000e+00             NaN             NaN  -3.6700000e+00   4.0300000e+00
  -5.0800000e+00   1.8100000e+00             NaN             NaN  -3.6800000e+00   4.0200000e+00
  -5.0900000e+00   1.7900000e+00             NaN             NaN  -3.6900000e+00   4.0100000e+00
  -5.0900000e+00   1.7800000e+00             NaN             NaN  -3.7000000e+00   4.0000000e+00
  -5.1000000e+00   1.7600000e+00             NaN             NaN  -3.7100000e+00   3.9900000e+00
  -5.1100000e+00   1.7400000e+00             NaN             NaN  -3.7200000e+00   3.9800000e+00
  -5.1100000e+00   1.7300000e+00             NaN             NaN  -3.7300000e+00   3.9700000e+00
  -5.1200000e+00   1.7100000e+00             NaN             NaN  -3.7400000e+00   3.9600000e+00
  -5.1200000e+00   1.7000000e+00             NaN             NaN  -3.7500000e+00   3.9500000e+00
  -5.1300000e+00   1.6800000e+00             NaN             NaN  -3.7600000e+00   3.9400000e+00
  -5.1300000e+00   1.6700000e+00             NaN             NaN  -3.7700000e+00   3.9200000e+00
  -5.1400000e+00   1.6500000e+00             NaN             NaN  -3.7800000e+00   3.9100000e+00
  -5.1500000e+00   1.6300000e+00             NaN             NaN  -3.7900000e+00   3.9000000e+00
  -5.1500000e+00   1.6200000e+00             NaN             NaN  -3.8000000e+00   3.8900000e+00
  -5.1600000e+00   1.6000000e+00             NaN             NaN  -3.8100000e+00   3.8800000e+00
  -5.1600000e+00   1.5900000e+00             NaN             NaN  -3.8200000e+00   3.8700000e+00
  -5.1700000e+00   1.5700000e+00             NaN             NaN  -3.8300000e+00   3.8600000e+00
  -5.1700000e+00   1.5600000e+00             NaN             NaN  -3.8400000e+00   3.8500000e+00
  -5.1700000e+00   1.5500000e+00             NaN             NaN  -3.8500000e+00   3.8400000e+00
  -5.1800000e+00   1.5300000e+00             NaN             NaN  -3.8600000e+00   3.8200000e+00
  -5.1800000e+00   1.5200000e+00             NaN             NaN  -3.8700000e+00   3.8100000e+00
  -5.1900000e+00   1.5000000e+00             NaN             NaN  -3.8800000e+00   3.8000000e+00
  -5.1900000e+00   1.4900000e+00             NaN             NaN  -3.8900000e+00   3.7900000e+00
  -5.2000000e+00   1.4700000e+00             NaN             NaN  -3.9000000e+00   3.7800000e+00
  -5.2000000e+00   1.4600000e+00             NaN             NaN  -3.9100000e+00   3.7700000e+00
  -5.2100000e+00   1.4400000e+00             NaN             NaN  -3.9200000e+00   3.7500000e+00
  -5.2100000e+00   1.4300000e+00             NaN             NaN  -3.9300000e+00   3.7400000e+00
  -5.2100000e+00   1.4200000e+00             NaN             NaN  -3.9400000e+00   3.7300000e+00
  -5.2200000e+00   1.4000000e+00             NaN             NaN  -3.9500000e+00   3.7200000e+00
  -5.2200000e+00   1.3900000e+00             NaN             NaN  -3.9600000e+00   3.7100000e+00
  -5.2300000e+00   1.3700000e+00             NaN             NaN  -3.9700000e+00   3.6900000e+00
  -5.2300000e+00   1.3600000e+00             NaN             NaN  -3.9800000e+00   3.6800000e+00
  -5.2400000e+00   1.3400000e+00             NaN             NaN  -3.9900000e+00   3.6700000e+00
  -5.2400000e+00   1.3300000e+00             NaN             NaN  -4.0000000e+00   3.6600000e+00
  -5.2400000e+00   1.3200000e+00             NaN             NaN  -4.0100000e+00   3.6400000e+00
  -5.2500000e+00   1.3000000e+00             NaN             NaN  -4.0200000e+00   3.6300000e+00
  -5.2500000e+00   1.2900000e+00             NaN             NaN  -4.0300000e+00   3.6200000e+00
  -5.2500000e+00   1.2800000e+00             NaN             NaN  -4.0400000e+00   3.6100000e+00
  -5.2600000e+00   1.2600000e+00             NaN             NaN  -4.0500000e+00   3.5900000e+00
  -5.2600000e+00   1.2500000e+00             NaN             NaN  -4.0600000e+00   3.5800000e+00
  -5.2600000e+00   1.2400000e+00             NaN             NaN  -4.0700000e+00   3.5700000e+00
  -5.2700000e+00   1.2200000e+00             NaN             NaN  -4.0800000e+00   3.5500000e+00
  -5.2700000e+00   1.2100000e+00             NaN             NaN             NaN             NaN
  -5.2700000e+00   1.2000000e+00             NaN             NaN             NaN             NaN
  -5.2800000e+00   1.1800000e+00             NaN             NaN             NaN             NaN
  -5.2800000e+00   1.1700000e+00             NaN             NaN             NaN             NaN
  -5.2800000e+00   1.1600000e+00             NaN             NaN             NaN             NaN
  -5.2900000e+00   1.1400000e+00             NaN             NaN             NaN             NaN
  -5.2900000e+00   1.1300000e+00             NaN             NaN             NaN             NaN
  -5.2900000e+00   1.1200000e+00             NaN             NaN             NaN             NaN
  -5.3000000e+00   1.1000000e+00             NaN             NaN             NaN             NaN
  -5.3000000e+00   1.0900000e+00             NaN             NaN             NaN             NaN
  -5.3000000e+00   1.0800000e+00             NaN             NaN             NaN             NaN
  -5.3000000e+00   1.0700000e+00             NaN             NaN             NaN             NaN
  -5.3100000e+00   1.0500000e+00             NaN             NaN             NaN             NaN
  -5.3100000e+00   1.0400000e+00             NaN             NaN             NaN             NaN
  -5.3100000e+00   1.0300000e+00             NaN             NaN             NaN             NaN
  -5.3200000e+00   1.0100000e+00             NaN             NaN             NaN             NaN
  -5.3200000e+00   1.0000000e+00             NaN             NaN             NaN             NaN
  -5.3200000e+00   9.9000000e-01             NaN             NaN             NaN             NaN
  -5.3200000e+00   9.8000000e-01             NaN             NaN             NaN             NaN
  -5.3300000e+00   9.6000000e-01             NaN             NaN             NaN             NaN
  -5.3300000e+00   9.5000000e-01             NaN             NaN             NaN             NaN
  -5.3300000e+00   9.4000000e-01             NaN             NaN             NaN             NaN
  -5.3300000e+00   9.3000000e-01             NaN             NaN             NaN             NaN
  -5.3400000e+00   9.1000000e-01             NaN             NaN             NaN             NaN
  -5.3400000e+00   9.0000000e-01             NaN             NaN             NaN             NaN
  -5.3400000e+00   8.9000000e-01             NaN             NaN             NaN             NaN
  -5.3400000e+00   8.8000000e-01             NaN             NaN             NaN             NaN
  -5.3400000e+00   8.7000000e-01             NaN             NaN             NaN             NaN
  -5.3500000e+00   8.5000000e-01             NaN             NaN             NaN             NaN
  -5.3500000e+00   8.4000000e-01             NaN             NaN             NaN             NaN
  -5.3500000e+00   8.3000000e-01             NaN             NaN             NaN             NaN
  -5.3500000e+00   8.2000000e-01             NaN             NaN             NaN             NaN
  -5.3500000e+00   8.1000000e-01             NaN             NaN             NaN             NaN
  -5.3600000e+00   7.9000000e-01             NaN             NaN             NaN             NaN
  -5.3600000e+00   7.8000000e-01             NaN             NaN             NaN             NaN
  -5.3600000e+00   7.7000000e-01             NaN             NaN             NaN             NaN
  -5.3600000e+00   7.6000000e-01             NaN             NaN             NaN             NaN
  -5.3600000e+00   7.5000000e-01             NaN             NaN             NaN             NaN
  -5.3700000e+00   7.3000000e-01             NaN             NaN             NaN             NaN
  -5.3700000e+00   7.2000000e-01             NaN             NaN             NaN             NaN
  -5.3700000e+00   7.1000000e-01             NaN             NaN             NaN             NaN
  -5.3700000e+00   7.0000000e-01             NaN             NaN             NaN             NaN
  -5.3700000e+00   6.9000000e-01             NaN             NaN             NaN             NaN
  -5.3700000e+00   6.8000000e-01             NaN             NaN             NaN             NaN
  -5.3800000e+00   6.6000000e-01             NaN             NaN             NaN             NaN
  -5.3800000e+00   6.5000000e-01             NaN             NaN             NaN             NaN
  -5.3800000e+00   6.4000000e-01             NaN             NaN             NaN             NaN
  -5.3800000e+00   6.3000000e-01             NaN             NaN             NaN             NaN
  -5.3800000e+00   6.2000000e-01             NaN             NaN             NaN             NaN
  -5.3800000e+00   6.1000000e-01             NaN             NaN             NaN             NaN
  -5.3800000e+00   6.0000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.8000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.7000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.6000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.5000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.4000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.3000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.2000000e-01             NaN             NaN             NaN             NaN
  -5.3900000e+00   5.1000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.9000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.8000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.7000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.6000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.5000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.4000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.3000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.2000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.1000000e-01             NaN             NaN             NaN             NaN
  -5.4000000e+00   4.0000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.8000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.7000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.6000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.5000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.4000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.3000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.2000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.1000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   3.0000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   2.9000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   2.8000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   2.7000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   2.6000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   2.5000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   2.4000000e-01             NaN             NaN             NaN             NaN
  -5.4100000e+00   2.3000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   2.1000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   2.0000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.9000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.8000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.7000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.6000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.5000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.4000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.3000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.2000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.1000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.0000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00   9.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   8.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   7.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   6.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   5.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   4.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   3.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   2.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   1.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00   0.0000000e+00             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -2.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -3.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -4.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -5.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -6.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -7.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -8.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -9.0000000e-02             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.0000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.1000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.2000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.3000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.4000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.5000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.6000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.7000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.8000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -1.9000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -2.0000000e-01             NaN             NaN             NaN             NaN
  -5.4200000e+00  -2.1000000e-01             NaN             NaN             NaN             NaN

